Chasing the Speed of Light: Low-Latency Planetary-Scale Adaptive Byzantine Consensus

Blockchain technology sparked renewed interest in planetary-scale Byzantine fault-tolerant (BFT) state machine replication (SMR). While recent works predominantly focused on improving the scalability and throughput of these protocols, few of them addressed latency. We present Mercury, a novel transformation to autonomously optimize the latency of quorum-based BFT consensus. Mercury employs a dual resilience threshold that enables faster transaction ordering when the system contains few faulty replicas. Mercury allows forming compact quorums that substantially accelerate consensus using a smaller resilience threshold. Nevertheless, Mercury upholds standard SMR safety and liveness guarantees with optimal resilience, thanks to its judicious use of a dual operation mode and BFT forensics techniques. Our experiments spread tens of replicas across continents and reveal that Mercury can order transactions with finality in less than 0.4 seconds, half the time of a PBFT-like protocol (optimal in terms of number of communication steps and resilience) in the same network. Furthermore, Mercury matches the latency of running its base protocol on theoretically optimal internet links (transmitting at 67% of the speed of light).

==> data/client-latencies-intro.txt <==
region  regionNr  t6    t3
{São Paulo} 1   486.14  304.41
London      2   343.23  177.08
Osaka       3   457.66  324.5
Virginia    4   379.85  192.96

==> data/consensus-aws-21.txt <==
protocol  nr  latency
bftsmart  1  368
aware     2  231
ftl       3  103

==> data/consensus-latencies.txt <==
t   latency
6   234.03
5   170.21
4   120.35
3   103.91

==> data/eval-emulation-aws.txt <==
region   regionNr	bftsmart	aware	awaret3	final	strong	weak	none
Asia-Pacific	1	759.171549129333	551.447315200667	384.031229001667	390.657195259833	360.603882298167	349.452748102	311.344505356667
{North America}	2	704.1376222075	493.5103938471	292.5840674542	361.1325954618	274.7308076336	256.3015133659	239.1571285502
{South America}	3	820.850133145	607.3442441765	380.639301281	457.9759116625	356.4649645075	335.604739401	319.6629286525
Africa	4	639.3434892665	595.3183386775	396.8935162325	468.9627421385	373.6380686865	329.841137188	318.954179742
Europe	5	667.923811698333	469.303741945333	255.15217073175	333.809703151333	235.87582635425	194.594427662	183.61552555775
Oceania	6	829.399950423	606.873168919	431.677004281	433.798679602	408.941319138	400.7814813535	359.207406793
{Middle East}	7	698.394731032	496.377389206	328.595607685	364.2508237755	309.899673727	265.3131584265	255.7910328715


==> data/eval-ftl-hs.txt <==
region	regionNr	hotstuff	final	strong	weak	none
Melbourne	1	1099.26	505.29	479.39	464.35	388.31
{Los Angeles}	2	1181.97	445.36	352.44	332.94	319.8
Tokyo	3	1252.28	492.06	436.03	420.52	298.51
Frankfurt	4	1139.75	400.9	235.11	206.68	191.94
{New York}	5	1133.81	421.27	299.31	275.78	238.89
{Cape Town}	6	1129.41	544.95	376.04	347.47	256.09
{Sao Paulo}	7	1240.74	558.22	410.04	388.96	290.1
Istanbul	8	1186.74	437.1	277.42	249.38	221.27
Paris	9	1140.55	414.54	241.9	207.67	189.2







==> data/eval-real-aws.txt <==
region   regionNr	bftsmart	aware	awaret3	final	strong	weak	none
Asia-Pacific	1	738.693748571563	545.641732918333	367.025956863125	375.25741268625	365.598284012708	341.458307601458	323.07720871875
{North America}	2	684.199049167	500.42502113525	275.87317533975	358.18261838725	259.57528016275	245.9966058245	234.43915953875
{South America}	3	788.52907757875	612.57787831125	363.5693152325	464.00293547875	347.32533875875	333.4872517775	322.96954974625
Africa	4	620.272670896875	591.39113953375	375.42336625625	484.99748521625	373.22861296875	314.95237570875	302.52664407125
Europe	5	638.892602391875	480.915042059583	241.788255739375	346.83386404375	233.181325371667	176.727077161042	168.522284253125
Oceania	6	808.8911454125	609.6614167575	416.14551527875	424.02270857125	411.78378069375	403.6459246775	382.94829904375
{Middle East}	7	680.4012279975	510.03358819875	311.62419340125	360.1603646275	304.9694296675	244.60318863875	237.7350363




==> data/eval-sim1.txt <==
region 	regionNr	bftsmart	final	strong	weak	none
Melbourne	1	780.728155	423.651495	400.0827475	383.0385	367.2158525
{Los Angeles}	2	694.8231275	357.34850625	272.66099625	257.423735	231.91093625
Tokyo	3	740.4806075	396.21372	356.0826775	337.3332425	315.95924125
Frankfurt	4	615.17555375	313.97999375	147.66534875	120.2901175	105.21696375
{New York}	5	639.8450475	344.95384875	221.26381125	196.27391	178.1505175
{Cape Town}	6	618.02086	439.60644375	295.41971375	267.41567	255.3400375
{Sao Paulo}	7	737.4697075	482.7469775	352.03209375	330.77144875	314.53384625
Istanbul	8	673.7118525	368.215205	183.30732125	155.9169075	136.51509
Paris	9	612.8671775	323.26480875	151.93790875	121.91457625	110.8467525

==> data/runtime.txt <==
time  none	 weak	strong	final
0	667	698	773	773
1	424	467	543	543
3	408	450	530	530
4	405	452	526	526
6	406	448	525	525
8	404	446	525	525
10	405	445	524	524
11	404	444	523	523
13	402	446	524	524
15	404	446	525	525
16	406	447	523	523
17	408	453	533	533
18	656	697	774	774
19	432	472	553	553
20	664	704	790	790
22	566	606	685	685
23	515	558	637	637
24	438	480	563	563
25	643	685	765	765
26	709	750	827	827
28	750	793	873	873
29	772	810	891	891
31	692	734	813	813
32	655	694	774	774
33	786	827	906	906
35	659	699	776	776
37	643	683	763	763
37	628	668	747	747
38	696	736	815	815
40	445	485	565	565
41	753	793	872	872
42	635	675	754	754
43	771	813	889	889
45	504	547	627	627
46	495	536	615	615
47	725	767	849	849
48	437	477	557	557
49	700	740	819	819
51	543	585	663	663
53	580	621	699	700
54	462	503	583	583
54	417	457	537	537
55	486	529	607	607
56	557	600	677	677
57	581	629	697	697
58	643	684	763	763
59	767	823	922	922
60	572	630	724	724
60	558	598	677	677
61	484	524	603	603
62	573	613	691	691
63	775	816	895	895
65	446	490	566	566
66	401	441	519	519
67	431	469	549	549
68	420	483	575	575
69	760	816	902	902
70	708	745	824	824
72	404	452	534	534
73	612	652	731	731
74	544	583	663	663
75	765	806	895	895
76	759	800	878	878
78	693	734	815	815
79	576	614	695	695
80	760	800	880	880
81	472	511	590	590
82	481	521	600	600
83	582	622	703	703
84	514	554	632	632
86	600	641	727	727
86	405	469	561	561
88	507	545	626	626
89	628	669	750	750
90	616	656	735	735
91	536	576	656	656
92	665	705	786	786
93	780	821	901	901
95	587	629	709	709
96	429	484	572	572
97	590	633	711	711
98	756	796	876	876
100	754	795	874	874
101	439	479	559	559
101	784	825	903	903
103	426	466	547	547
105	447	507	597	597
106	549	591	669	669
107	537	581	657	657
108	774	817	894	894
110	436	477	556	556
111	533	574	653	653
112	600	640	718	718
113	484	525	604	604
114	664	724	813	813
116	592	631	712	712
117	442	485	562	562
118	512	554	632	632
119	580	620	699	699
120	548	586	666	666
121	769	810	889	889
122	562	601	680	680
124	666	706	786	786
125	610	650	732	732
126	514	555	633	633
127	612	649	729	729
128	614	655	735	735
130	625	666	747	747
131	732	773	853	853
133	439	478	558	558
134	673	713	792	792
135	530	573	657	657
137	589	630	709	709
139	483	523	603	603
140	556	596	675	675
141	423	487	575	575
142	516	558	637	637
143	629	670	749	749
144	635	678	755	755
145	780	823	903	903
146	721	762	840	840
148	636	675	754	754
149	523	563	643	643
150	626	686	785	785
151	724	783	875	875
153	644	683	762	763
154	437	478	557	557
156	450	491	571	571
157	563	601	682	682
159	428	469	548	548
160	704	744	834	834
161	425	467	556	556
162	641	682	760	760
163	439	478	561	561
165	634	676	752	752
166	470	512	590	590
167	624	667	745	745
168	667	719	811	811
169	561	609	691	691
170	745	793	864	864
172	401	440	525	525
173	744	783	867	867
174	607	647	724	724
175	705	747	825	825
176	747	788	865	865
178	716	780	871	871
179	488	524	606	606
180	497	538	616	616
182	481	521	601	601
183	738	781	857	857
184	551	593	670	670
186	468	508	588	588
187	467	525	624	624
188	425	485	582	582
189	656	696	775	775
190	514	556	633	633
191	411	451	531	531
192	474	514	595	595
193	564	604	683	683
194	646	687	766	766
195	730	795	887	887
197	652	696	773	773
199	653	695	773	773
199	595	634	714	714
201	746	786	866	866
202	640	679	758	758
203	461	502	582	582
204	712	754	834	834
206	561	602	682	682
207	500	542	621	621
208	777	819	898	898
209	529	566	650	650
210	502	544	623	623
211	468	510	588	588
212	1952	1988	2071	2071
215	714	753	834	834
216	713	755	834	834
217	608	648	732	732
218	751	793	872	872
219	610	649	730	730
220	447	490	570	570
222	637	677	755	755
223	789	842	935	935
224	620	673	767	767
226	474	524	593	593
227	567	608	684	684
228	524	563	647	647
230	664	704	783	783
231	401	440	519	519
232	609	663	729	729
234	538	592	658	658
234	457	497	574	574
236	739	781	859	859
237	397	438	520	520
238	492	531	610	610
239	457	497	579	579
240	630	672	751	751
241	398	456	521	521
242	525	581	648	648
243	729	771	849	849
244	538	579	658	658
244	593	634	713	713
246	472	511	592	592
247	583	623	704	704
248	435	476	554	554
249	519	560	640	640
251	553	605	671	671
252	622	660	740	740
253	1001	1001	1001	1001
254	134	137	204	263
256	202	204	269	329
256	135	138	203	262
257	208	211	278	358
258	134	137	204	283
259	134	137	203	262
260	134	137	203	262
261	134	137	204	270
261	133	137	203	263
262	204	207	264	353
263	135	138	205	284
264	141	145	211	270
265	142	146	214	273
265	141	144	209	268
266	134	137	203	262
267	146	159	204	265
268	169	173	239	298
269	195	198	265	336
269	134	137	203	263
270	135	138	204	263
271	134	137	203	262
271	134	138	203	264
272	289	297	355	401
273	246	262	338	393
274	133	145	220	275
275	135	138	204	266
276	136	139	206	263
276	134	137	205	264
277	257	267	350	381
278	168	179	233	291
279	261	263	315	373
280	137	140	205	264
281	135	138	204	263
282	244	253	322	381
282	187	190	257	315
283	137	138	205	285
284	135	138	206	264
285	183	186	255	313
286	135	138	204	263
287	136	140	205	264
288	163	166	226	284
289	144	147	204	264
290	136	140	205	263
290	134	138	205	264
291	135	138	204	263
291	187	190	256	314
292	134	137	203	262
292	172	182	239	299
293	135	144	204	262
294	192	195	262	321
295	135	140	204	262
296	134	137	203	272
297	183	187	253	313
297	305	317	364	405
299	145	157	222	273
300	165	171	231	290
300	136	139	204	263
301	199	202	266	325
302	242	245	310	368
303	188	191	209	278
304	153	157	222	284
305	207	211	275	335
305	135	146	204	263
306	160	165	229	288
307	239	246	309	367
308	240	244	310	390
308	171	175	241	302
309	142	145	211	269
310	133	138	204	263
311	206	209	275	334
311	138	142	208	267
312	159	162	228	287
313	135	138	204	262
314	134	144	205	263
315	230	241	299	358
315	134	137	203	262
316	137	140	206	265
317	215	218	284	343
318	134	142	203	262
319	133	137	203	262
320	134	138	203	262
321	217	224	287	347
322	134	137	204	263
323	227	230	296	376
324	133	136	203	262
324	183	186	253	311
325	134	137	204	262
326	135	138	203	262
327	208	211	277	336
328	159	162	229	308
329	134	137	203	262
329	203	206	273	333
330	133	136	204	263
331	134	137	203	262
331	134	137	203	262
332	229	231	298	357
332	226	229	295	375
334	134	137	203	262
334	133	136	203	263
335	134	141	203	262
335	134	137	205	264
336	133	137	204	264
337	133	137	205	263
338	134	137	203	267
338	223	226	292	351
339	134	137	203	262
340	1000	1000	1000	1000
341	228	239	306	366
343	201	211	281	339
344	141	149	218	280
345	130	140	206	267
345	212	222	289	349
346	124	134	201	262
347	123	134	200	262
348	145	156	222	282
349	221	230	297	357
350	155	170	245	302
351	123	133	200	260
352	124	134	201	261
353	199	209	276	336
354	124	135	201	261
355	124	135	201	261
356	124	135	202	262
357	204	214	281	341
358	125	135	202	262
359	199	208	274	334
360	124	136	203	263
361	124	135	202	263
362	125	135	202	265
362	141	151	218	278
363	125	135	201	261
364	176	185	252	312
364	125	136	202	262
365	153	163	229	309
366	124	135	202	262
366	124	135	203	263
367	124	135	201	261
367	209	220	286	347
367	222	233	300	360
369	124	135	202	262
369	126	135	202	276
370	124	134	201	275
371	125	135	202	262
372	124	135	203	263
372	147	157	225	285
373	216	227	293	353
374	125	136	202	265
374	125	135	203	263
375	148	158	225	286
376	126	134	201	260
376	197	207	274	334
378	165	174	240	301
378	220	229	295	356
379	203	216	280	355
380	125	135	202	261
381	129	140	206	272
381	124	136	202	263
382	204	215	281	347
383	126	134	200	260
383	209	219	306	333
384	125	135	202	262
385	157	159	200	260
387	133	135	200	260
387	231	241	308	368
388	124	134	200	260
389	126	135	204	274
390	191	202	268	329
391	124	135	201	262
391	123	135	201	261
392	124	135	201	261
393	186	195	262	324
393	124	135	201	262
394	229	241	302	368
395	155	170	241	265
397	124	135	201	261
397	207	217	283	343
398	124	136	202	262
398	155	166	233	293
399	185	186	235	303
400	195	206	260	320
401	123	134	202	262
402	124	134	201	262
402	145	150	206	266
403	140	152	218	278
404	228	248	298	344
405	124	135	202	264
405	127	137	202	263
406	127	137	203	264
407	195	206	274	330
408	126	136	202	262
409	192	208	304	323
410	170	172	205	282
411	184	196	241	309
411	125	135	200	260
412	124	135	200	261
412	126	136	203	263
413	125	135	201	262
413	124	134	200	261
415	203	215	280	354
415	125	137	210	267
416	232	243	309	370
417	124	135	202	262
418	229	239	307	367
419	123	135	201	261
419	124	135	201	261
420	124	135	201	261
421	123	134	201	261
422	123	134	201	260
422	130	140	208	268
423	231	244	369	390
423	290	292	356	402
425	125	134	200	260
426	1000	1000	1000	1000
427	215	232	305	361
428	127	143	219	275
428	109	125	200	256
429	109	128	201	270
430	159	175	251	307
431	110	124	201	257
432	109	125	201	257
432	220	232	308	364
433	111	125	201	257
434	161	175	251	321
434	200	216	292	361
435	110	125	201	271
435	110	125	206	271
437	110	125	201	259
438	125	140	216	276
438	155	168	244	313
439	110	126	202	271
441	110	125	202	257
442	112	125	201	258
442	131	147	223	292
443	110	125	202	257
444	110	125	201	258
444	110	125	201	256
445	110	125	201	261
446	109	125	202	258
447	209	225	301	365
447	132	148	225	281
448	109	125	201	258
449	136	151	228	286
449	195	208	284	341
450	110	125	202	259
451	110	125	201	257
451	110	126	202	258
452	111	127	203	259
452	177	193	269	325
453	129	144	221	279
454	133	149	225	281
455	129	143	219	276
456	109	125	201	257
456	109	125	201	274
457	112	128	204	264
458	110	126	202	261
459	109	124	200	257
460	216	232	308	365
460	110	125	201	257
462	110	125	202	261
462	156	171	247	303
462	150	162	236	295
464	153	168	245	302
465	110	125	201	258
465	126	139	216	272
466	110	126	202	261
467	112	127	204	262
468	111	125	201	267
469	110	125	201	260
470	112	124	200	256
471	113	126	201	257
472	111	125	201	271
472	219	233	309	379
473	110	126	202	257
473	176	192	268	324
474	109	125	201	258
475	109	124	201	256
477	110	125	202	271
477	205	221	297	367
478	110	125	201	257
479	109	125	201	258
481	110	125	202	261
481	113	125	201	260
482	109	125	201	257
482	131	146	222	278
483	110	125	201	258
484	109	125	201	257
485	216	232	308	364
485	109	124	201	258
486	151	161	295	320
487	294	297	332	387
489	138	154	231	286
489	109	125	201	258
490	151	167	243	299
491	111	127	202	259
492	110	125	201	257
492	331	345	421	477
493	145	162	233	261
494	110	126	202	258
495	217	233	309	368
495	114	126	203	260
496	141	155	232	291
496	111	126	203	258
497	155	167	243	298
498	167	182	259	328
499	175	190	268	323
500	112	126	203	258
501	128	143	220	276
502	111	125	201	258
503	295	297	358	410
504	114	127	202	257
505	142	157	234	289
506	197	218	289	344
506	111	126	203	260
507	114	125	202	257
507	197	211	288	343
508	441	446	508	553
509	138	155	229	287
509	201	215	291	348
510	208	220	288	344
511	190	204	280	336
511	110	125	201	258
512	111	125	201	258
512	135	147	221	277
513	147	160	236	296
514	115	128	204	260
514	195	206	272	327
515	165	179	247	306
516	111	126	202	259
517	146	159	276	296
518	154	175	245	300
520	110	129	201	257
520	200	220	291	349
521	111	126	202	257
521	111	126	201	257
522	111	124	201	257
522	112	126	201	260
523	151	166	243	312
524	110	124	201	256
524	177	191	267	323
525	181	186	253	309
525	110	131	201	257
526	120	132	201	257
527	149	165	241	291
528	110	125	201	256
529	152	164	241	297
530	109	125	201	256
531	109	124	201	257
532	109	124	200	257
532	208	219	293	362
533	144	155	228	287
534	116	128	201	256
534	109	124	200	256
535	130	140	215	271
536	119	135	211	267
537	109	125	201	257
537	109	124	200	270
538	110	124	201	257
539	111	125	201	270
540	140	156	232	289
540	109	124	200	257
541	204	220	296	352
542	159	174	250	320
544	109	125	201	260
544	109	125	201	258
545	139	153	229	288
546	109	124	200	261
547	109	125	201	270
547	110	125	201	261
548	115	130	206	275
549	216	232	308	377
550	139	154	230	288
551	110	125	201	261
551	110	125	201	260
552	109	125	201	257
553	109	124	200	259
554	115	130	207	265
554	109	124	201	258
555	164	180	256	317
556	123	138	215	271
557	138	154	229	285
557	202	218	294	353
558	108	124	200	256
559	139	155	231	287
560	165	180	256	315
561	109	124	200	256
562	109	124	200	256
562	170	186	262	318
563	149	165	241	298
564	204	220	296	352
565	108	124	200	256
565	108	124	200	256
565	110	124	201	259
566	130	145	221	280
567	109	125	201	259
568	165	180	257	314
569	109	124	200	256
569	109	124	200	256
570	109	125	201	257
571	109	125	201	257
572	208	223	299	355
573	168	184	260	316
573	113	126	202	257
574	109	124	201	256
575	110	126	202	257
576	109	125	201	259
576	109	125	201	260
576	109	125	201	257
578	142	158	234	293
578	163	179	255	311
579	109	124	200	257
579	109	124	201	256
580	183	198	275	332
580	153	169	245	314
581	109	125	201	257
582	109	125	201	260
583	109	123	200	257
584	110	126	202	257
585	169	185	261	330
586	179	194	271	340
587	109	124	201	256
587	211	226	303	358
588	110	125	201	257
589	177	192	268	324
590	115	131	207	277
591	110	125	202	257
591	109	125	201	270
592	181	196	272	329
593	180	195	271	330
593	164	179	255	312
594	109	125	201	257
595	186	196	293	338
595	303	306	373	418
596	193	208	285	339
597	134	149	226	282
598	110	126	220	261
598	159	175	251	307
599	149	164	242	296
599	143	146	206	262
600	439	452	504	535
601	111	127	203	258
602	200	215	291	346
603	128	143	220	275
604	223	238	315	369
604	113	126	202	258
604	123	138	215	271
605	151	167	245	312
607	111	126	202	258
607	162	174	250	305
608	110	125	201	260
608	109	125	201	257
609	111	125	201	257
609	229	232	257	320
611	180	194	247	260
611	279	294	371	428
613	144	158	239	290
613	128	134	204	257
614	119	134	210	268
615	111	125	202	256
616	146	161	238	293
616	144	156	203	281
617	185	200	276	331
618	111	126	202	258
619	111	125	201	257
620	111	126	202	257
621	117	136	201	260
622	110	124	201	257
622	110	132	202	257
623	110	126	201	257
624	110	126	201	256
625	228	236	298	344
626	245	255	275	338
627	125	140	217	272
628	110	125	201	256
628	197	211	287	344
629	204	220	296	351
629	114	128	202	257
630	151	167	243	312
631	203	218	294	350
632	112	128	204	260
633	203	220	294	350
633	150	166	242	298
634	108	124	200	256
635	169	184	260	316
636	137	152	229	284
637	109	125	201	257
638	197	212	288	344
639	162	177	253	309
640	109	124	201	256
640	109	124	200	256
641	116	127	201	270
642	115	127	203	259
643	188	203	280	336
645	109	124	200	256
645	109	125	201	256
646	110	125	201	270
647	109	125	201	256
648	213	228	304	361
648	109	124	201	256
649	113	125	201	257
650	135	149	225	282
651	122	141	200	259
652	109	125	201	270
653	126	139	215	273
654	179	194	270	338
654	109	124	200	257
655	116	125	201	262
656	112	125	201	270
657	109	124	201	270
657	110	124	201	262
658	109	125	201	258
659	216	231	307	363
660	139	154	231	286
661	109	125	201	256
662	109	125	201	257
662	208	224	300	356
663	119	135	211	267
664	136	145	201	267
665	109	125	201	257
666	111	125	201	257
667	110	126	203	260
668	113	126	202	258
668	112	128	204	260
669	109	124	201	259
670	170	185	262	318
671	110	125	201	257
672	109	124	201	256
672	132	147	223	279
673	109	125	201	259
674	148	163	239	299
675	109	125	201	260
675	143	155	227	286
676	142	157	234	292
677	165	181	257	317
677	134	150	226	282
678	109	124	201	258
679	186	196	271	327
680	137	151	227	283
680	113	125	201	256
681	182	197	273	328
681	112	124	201	256
682	109	124	201	256
683	109	125	201	256
684	109	125	201	260
685	125	141	217	276
686	208	224	300	359
687	109	125	201	256
688	193	209	285	340
688	110	124	200	259
688	178	194	270	328
689	121	137	213	283
690	141	156	232	288
691	109	125	201	257
692	109	124	200	256
692	109	125	201	256
692	121	137	213	279
693	109	124	201	259
694	110	125	201	271
694	109	125	201	270
695	109	125	201	257
695	109	125	201	260
696	178	194	270	325
698	111	127	203	259
699	151	166	243	300
700	144	160	236	295
700	178	194	270	327
701	110	126	201	257
702	109	125	201	256
703	109	125	201	258
704	393	395	462	508
704	168	179	290	307
705	164	180	256	314
705	210	226	302	362
706	171	187	263	320
707	111	126	202	258
707	150	166	242	297
708	273	281	368	415
708	732	739	761	818
710	145	148	212	279
711	158	174	251	306
712	111	125	201	257
712	110	126	202	257
713	183	199	275	332
713	122	137	214	269
715	110	125	202	271
715	116	131	208	264
716	128	143	225	275
717	111	125	201	256
718	140	156	232	291
718	110	126	202	258
719	110	125	201	257
719	312	315	375	428
720	159	174	239	264
721	111	158	231	257
722	124	140	216	270
723	111	126	202	257
724	230	239	300	345
725	230	237	300	346
725	424	425	468	534
726	178	191	266	316
727	150	166	242	296
728	187	202	279	334
728	110	126	203	257
729	111	126	202	257
730	233	241	300	346
730	178	188	254	291
731	152	155	206	277
732	157	174	247	302
733	112	127	204	260
733	168	184	262	314
734	136	155	225	294
735	412	420	434	498
736	155	167	234	291
737	111	125	201	256
738	138	140	221	265
738	187	202	278	334
739	110	125	201	257
740	115	126	201	256
740	114	126	202	272
741	135	150	227	296
742	110	126	201	257
743	169	185	261	316
743	110	124	200	256
744	125	160	200	274
745	110	129	201	257
747	110	125	200	256
747	113	126	201	256
748	230	243	315	371
749	110	124	201	256
750	117	130	202	270
751	117	127	201	257
752	112	127	203	259
753	193	209	285	336
753	117	132	208	264
754	116	126	201	257
755	141	156	232	301
756	109	125	201	270
757	194	209	285	341
758	154	171	247	301
759	115	130	206	262
759	109	124	200	256
760	112	124	200	269
760	132	148	223	292
761	149	161	237	306
761	109	125	200	270
762	109	124	200	257
762	210	226	302	370
764	110	124	200	257
764	112	125	201	270
765	109	124	200	270
765	188	204	280	350
766	168	185	253	322
767	109	125	201	259
768	191	207	283	341
768	108	124	200	256
769	111	126	203	258
769	109	124	200	257
771	109	124	201	266
772	114	126	201	257
773	140	143	201	274
774	111	124	200	258
775	109	125	201	258
776	201	216	292	349
776	197	212	289	346
777	109	124	201	256
778	110	124	200	256
778	188	204	280	336
779	109	124	201	256
780	183	198	274	331
781	151	166	243	298
781	109	125	201	257
782	210	226	303	359
783	115	131	207	267
784	109	124	200	259
785	109	124	200	257
786	110	125	201	262
787	110	124	200	257
788	222	225	279	337
788	112	124	201	257
789	181	196	272	328
790	109	124	200	257
791	215	231	307	364
792	170	186	262	318
793	148	164	240	299
793	111	127	203	262
795	109	125	201	260
796	188	204	280	339
796	138	153	229	289
797	139	154	231	291
797	198	214	290	346
798	235	250	326	396
799	109	124	201	270
800	109	124	200	263
800	152	168	244	305
801	109	124	200	259
802	109	124	201	260
802	109	125	201	264
803	167	182	258	328
803	123	138	214	284
804	109	125	201	265
805	109	124	201	259
806	184	200	276	338
806	109	124	201	265
807	109	124	201	257
807	134	149	226	289
808	182	198	274	337
809	178	194	270	332
809	109	125	201	260
810	215	230	306	365
810	108	124	200	262
811	109	125	201	265
812	229	231	298	344
813	296	311	427	445
814	185	200	277	333
815	116	132	210	274
815	113	129	205	261
816	110	126	202	261
817	740	755	832	888
819	154	161	236	292
819	144	161	231	260
820	117	132	208	264
820	142	157	233	290
821	131	147	223	279
823	213	218	240	348
823	200	215	293	361
824	110	125	201	257
826	112	125	201	257
826	143	146	202	258
827	109	125	201	260
827	111	126	202	257
828	353	356	414	467
828	229	231	291	345
829	240	256	333	387
830	110	125	202	261
831	152	163	239	294
831	111	126	202	259
832	147	162	238	307
833	231	237	300	345
834	124	145	215	271
835	110	125	202	258
836	190	205	281	337
837	112	127	203	258
838	178	194	270	326
838	338	348	408	454
839	178	185	204	269
840	117	132	210	258
841	112	126	203	260
842	174	190	266	321
843	172	192	262	318
843	120	131	203	261
844	343	353	412	459
845	222	232	300	368
846	140	144	210	262
847	112	126	202	257
848	204	221	298	352
849	157	171	248	316
849	144	159	235	304
850	200	213	289	359
851	112	126	202	257
851	149	164	240	297
852	212	228	304	360
853	242	245	290	349
854	111	126	233	285
855	179	195	271	329
856	111	125	202	257
857	114	129	205	262
858	146	155	223	278
859	153	165	238	307
860	142	152	226	295
861	115	130	204	258
862	116	127	201	257
862	193	197	275	329
863	110	125	201	256
864	208	224	300	369
865	115	127	200	270
866	110	124	203	256
867	207	222	298	354
868	110	124	201	256
869	177	192	269	338
870	150	165	240	309
871	110	124	200	257
872	171	186	261	317
873	114	126	202	259
874	109	123	200	256
875	110	125	200	270
876	146	161	238	307
877	108	128	200	259
877	186	200	276	334
877	171	187	263	320
878	116	127	200	257
879	109	125	201	259
880	110	125	201	266
881	111	125	201	257
882	110	125	201	256
883	158	170	244	302
884	155	170	247	303
884	110	125	201	257
885	192	207	284	340
886	178	191	267	322
887	109	125	200	257
887	189	199	276	331
888	154	170	246	302
889	212	227	304	359
889	116	126	200	258
890	211	226	302	362
891	109	124	200	256
891	109	125	200	265
892	115	130	206	264
893	136	151	227	286
894	109	124	201	263
894	193	208	285	344
895	216	232	308	369
896	109	124	200	258
896	169	184	260	316
897	134	150	226	284
898	110	125	201	269
899	112	125	202	257
900	152	164	240	296
900	130	146	222	282
901	111	124	200	256
902	114	125	201	256
903	232	250	319	364
904	112	124	201	259
904	112	129	201	260
905	152	168	244	304
906	113	124	200	256
907	184	198	273	329
908	166	178	253	317
909	120	135	211	280
910	224	236	313	382
911	133	148	224	284
911	111	125	201	257
913	149	160	236	294
914	111	125	200	269
914	109	125	201	270
916	110	125	201	257
916	159	174	250	307
916	110	124	200	262
917	217	232	308	369
919	159	174	250	313
919	109	124	201	257
921	109	124	200	263
921	110	125	201	260
923	201	216	292	356
924	177	185	251	295
925	380	381	400	457
926	164	180	256	317
927	110	125	202	261
928	109	125	202	261
929	212	228	304	361
929	871	886	963	1021
931	138	154	230	262
932	110	125	201	256
933	205	221	298	357
934	109	125	201	257
935	144	159	235	290
936	122	136	239	282
937	110	126	202	261
938	111	126	202	258
939	113	128	204	260
940	110	126	202	258
941	422	424	485	539
942	228	230	298	354
943	110	125	202	256
944	110	125	201	258
945	193	207	283	339
946	339	350	409	454
947	204	215	298	343
948	138	154	230	287
949	111	126	205	264
949	123	139	214	271
950	125	142	218	272
951	232	246	300	347
951	377	388	446	492
952	380	388	448	495
953	390	400	457	504
954	112	125	202	259
956	118	129	202	256
957	114	128	239	260
957	443	452	513	559
958	231	241	301	347
959	338	348	408	453
960	270	279	339	384
961	357	370	427	472
962	111	126	202	257
963	264	279	357	424
964	219	222	275	368
965	139	153	230	285
966	148	151	202	258
967	129	139	207	264
967	196	211	295	342
968	276	279	303	370
969	179	196	271	329
970	138	154	230	285
971	149	167	241	296
971	175	196	268	311
972	112	128	204	259
972	198	214	290	344
974	119	129	203	272
975	124	134	201	257
976	109	124	200	256
976	109	124	200	256
977	109	125	201	257
978	109	124	200	269
979	163	181	255	324
980	170	185	262	318
980	109	124	200	256
981	109	125	201	257
982	109	124	200	256
982	130	146	222	278
983	166	181	257	327
984	110	125	200	270
985	109	124	200	259
986	115	127	201	257
987	109	124	201	257
988	166	181	257	321
989	116	127	201	270
989	111	126	202	271
990	109	124	200	257
991	109	124	200	256
992	109	124	200	256
992	110	124	201	256
993	170	186	262	319
994	162	178	254	310
994	109	124	201	256
995	109	125	201	257
996	164	179	256	316
997	207	221	297	354
998	117	132	208	267
999	214	229	306	362
1000	126	141	217	279
1001	109	124	201	257
1001	110	124	201	256
1002	116	130	201	257
1002	109	125	201	256
1003	109	124	200	256
1003	182	198	274	329
1004	109	125	201	257
1005	108	124	201	266
1006	110	126	202	258
1006	109	125	201	260
1007	205	221	297	355
1008	109	125	201	260
1009	119	135	211	269
1010	162	177	253	312
1011	110	125	202	258
1012	185	197	274	343
1013	120	135	211	267
1014	119	131	206	265
1015	189	203	279	337
1015	109	125	202	260
1016	116	125	201	258
1017	115	127	201	260
1017	183	195	272	331
1018	110	124	200	259
1019	116	126	200	267
1019	112	125	201	260
1020	111	124	201	259
1021	196	210	287	348
1022	157	185	243	341
1023	113	126	201	287
1024	110	124	200	270
1025	112	125	201	260
1026	111	127	203	269
1027	113	125	201	267
1028	196	211	287	362
1029	110	125	201	275
1029	116	126	201	260
1030	115	124	201	262
1031	111	124	201	263
1032	110	125	201	271
1032	113	126	202	272
1033	184	197	273	342
1034	109	125	201	263
1035	186	202	278	335
1035	112	125	201	270
1036	111	124	201	256
1037	111	124	201	259
1038	339	345	422	465
1039	351	353	424	451
1040	179	195	256	326
1041	111	127	211	258
1042	147	162	239	300
1042	141	156	232	287
1043	742	750	826	887
1044	215	230	306	361
1045	194	210	286	343
1046	110	125	201	260
1047	202	218	295	349
1048	110	125	201	258
1049	200	216	329	361
1050	111	127	203	260
1050	158	174	250	306
1051	111	126	202	257
1053	184	200	276	331
1053	112	128	206	257
1054	352	353	415	440
1056	286	288	326	415
1056	177	190	266	321
1058	137	152	230	287
1058	183	197	273	327
1059	231	237	300	346
1060	134	137	202	272
1061	116	129	202	258
1062	192	202	280	335
1063	110	125	202	257
1063	159	174	251	305
1064	111	126	203	258
1065	317	325	386	412
1066	177	182	247	306
1067	166	182	258	314
1068	109	130	201	257
1069	109	124	200	257
1070	112	124	200	269
1071	404	416	504	541
1072	263	277	353	409
1073	110	125	201	256
1074	155	172	247	290
1075	110	125	200	256
1076	116	128	201	270
1077	197	216	286	356
1078	152	167	243	299
1078	111	125	201	256
1079	109	125	201	256
1080	111	125	202	257
1080	171	181	253	299
1081	111	125	202	257
1082	110	125	202	257
1082	159	171	234	291
1084	111	126	202	256
1085	109	125	200	256
1085	181	185	204	312
1086	118	128	202	271
1087	227	240	312	367
1088	116	127	201	257
1089	113	126	201	258
1090	110	129	201	257
1091	218	221	275	367
1091	112	125	202	271
1092	110	124	201	270
1093	152	166	242	298
1094	110	125	201	257
1095	110	125	201	259
1096	110	124	201	270
1097	170	185	261	317
1098	109	125	202	260
1099	109	124	201	258
1100	192	208	284	341
1101	113	126	201	293
1101	111	128	202	271
1101	217	229	300	368
1102	183	199	274	321
1103	119	135	211	268
1105	109	125	201	257
1105	109	125	201	257
1106	118	133	209	266
1106	109	125	201	257
1107	170	184	261	316
1109	109	125	201	264
1110	175	191	267	323
1111	109	124	201	257
1112	110	124	200	257
1113	157	172	248	304
1114	160	176	252	307
1115	109	125	201	257
1116	109	125	201	257
1117	110	125	201	257
1117	142	158	234	290
1118	198	214	290	346
1119	111	126	203	258
1120	109	124	201	259
1121	130	146	223	282
1121	109	125	201	262
1122	172	188	264	320
1123	112	125	200	256
1123	112	128	204	260
1124	193	208	284	343
1124	110	124	201	257
1126	115	126	201	257
1126	112	125	201	256
1127	120	134	209	265
1128	116	127	201	257
1129	167	182	258	338
1129	116	128	201	260
1130	112	125	201	261
1131	112	126	202	261
1132	110	124	201	257
1133	199	211	287	346
1133	148	158	233	291
1134	110	125	201	271
1136	195	206	281	351
1137	109	124	201	273
1137	168	184	260	316
1138	110	125	201	259
1139	130	141	207	310
1140	193	212	285	354
1141	137	152	229	298
1142	109	125	201	260
1142	109	124	201	270
1143	128	144	220	279
1144	109	125	201	270
1144	109	124	200	270
1145	123	138	214	310
1146	114	129	205	263
1147	109	125	201	257
1148	173	188	264	334
1148	111	125	201	260
1149	179	194	270	327
1150	109	124	200	282
1150	388	390	474	511
1152	111	126	252	272
1153	197	213	289	345
1153	166	182	258	327
1154	109	124	200	256
1155	453	463	534	593
1156	141	152	209	275
1157	149	165	241	298
1158	117	132	209	267
1158	189	204	280	337
1160	112	125	201	257
1161	110	126	202	258
1161	219	235	311	380
1163	210	225	302	371
1163	110	126	202	257
1164	110	126	205	257
1165	121	125	202	260
1166	364	366	424	478
1167	242	244	304	357
1168	295	311	370	433
1169	234	250	327	379
1170	113	127	203	259
1171	109	125	202	257
1172	115	127	202	270
1172	311	321	382	426
1173	327	336	397	443
1173	328	336	398	444
1174	272	280	346	408
1175	131	147	223	281
1175	174	189	265	320
1176	127	134	202	260
1177	152	156	205	266
1178	230	238	306	349
1179	272	282	350	388
1180	237	244	310	374
1180	110	125	201	257
1181	111	127	203	257
1182	219	234	311	366
1183	447	456	516	562
1184	372	381	442	488
1185	261	268	330	376
1186	112	128	204	259
1187	110	125	201	256
1188	111	126	202	258
1188	111	127	203	258
1189	110	125	203	271
1189	111	125	201	270
1190	125	135	208	261
1191	184	198	275	330
1192	202	213	288	344
1193	133	149	225	281
1194	110	125	201	257
1195	193	210	285	340
1196	155	169	245	300
1196	115	127	201	256
1197	112	127	201	256
1198	151	164	240	296
1198	110	125	201	256
1198	193	212	285	354
1199	117	131	203	272
1200	116	129	201	267
1201	116	127	200	259
1202	109	124	201	256
1203	155	169	246	301
1203	117	127	201	257
1203	210	213	259	354
1204	110	124	200	270
1205	136	148	223	292
1206	116	128	201	256
1207	117	133	208	264
1208	146	157	229	285
1209	184	196	272	341
1210	109	125	201	270
1210	111	126	202	271
1211	109	125	201	269
1212	126	142	218	274
1213	109	125	201	256
1214	160	171	201	296
1214	144	160	236	305
1215	110	124	201	270
1216	158	174	250	305
1217	111	127	203	258
1217	109	125	201	257
1218	109	124	200	257
1219	110	126	202	257
1220	213	228	304	360
1221	197	212	288	358
1222	119	124	200	256
1222	110	126	202	257
1222	235	252	327	387
1223	109	124	200	256
1223	125	141	217	273
1224	109	125	201	257
1224	109	125	201	257
1225	109	124	200	260
1226	109	125	201	257
1227	109	130	234	260
1228	109	124	201	258
1229	110	125	201	257
1229	109	125	201	260
1230	109	124	201	257
1231	194	210	286	344
1232	109	125	210	262
1233	110	126	202	261
1234	138	154	230	289
1235	114	129	206	265
1235	109	125	201	260
1236	186	202	278	338
1236	109	125	201	258
1237	172	184	260	316
1239	109	125	201	260
1240	110	125	201	256
1240	110	126	202	261
1241	109	125	201	259
1242	144	160	236	291
1243	109	124	201	260
1244	109	124	200	261
1245	196	212	288	347
1246	110	125	201	264
1246	110	125	201	259
1247	147	162	239	294
1248	109	125	201	270
1249	164	180	256	325
1250	110	124	201	270
1251	176	192	268	337
1252	109	124	201	263
1253	211	226	303	372
1254	203	218	294	364
1255	109	125	201	270
1255	192	208	284	344
1256	199	215	291	355
1256	109	124	201	262
1257	109	125	201	261
1258	168	184	260	329
1259	109	125	201	256
1259	109	124	200	262
1260	200	216	292	351
1260	109	125	201	257
1261	212	228	304	364
1263	256	258	326	371
1264	349	358	372	428
1265	110	125	202	257
1265	111	131	203	257
1266	140	143	209	267
1266	109	124	200	257
1267	117	128	201	257
1268	259	273	336	375
1269	109	124	201	256
1269	110	125	201	256
1270	125	141	218	273
1271	110	125	201	257
1272	110	125	201	256
1273	110	126	202	257
1274	191	206	283	352
1275	136	152	228	297
1276	109	124	201	270
1276	110	125	205	271
1277	110	125	203	269
1277	146	161	238	295
1278	109	125	201	257
1278	395	397	456	510
1279	298	300	363	412
1280	230	231	290	343
1281	178	192	252	316
1283	111	126	204	257
1283	111	125	201	256
1284	230	238	300	344
1285	230	237	298	344
1286	317	327	387	431
1287	272	280	342	361
1288	209	223	300	357
1289	220	230	283	326
1289	384	392	454	499
1290	407	417	476	523
1291	365	375	432	479
1293	199	211	281	336
1293	113	126	202	258
1294	229	240	299	346
1294	229	238	299	345
1295	322	342	392	438
1296	280	290	350	396
1297	220	234	310	369
1298	186	202	278	333
1299	110	125	203	257
1300	124	136	206	273
1300	111	125	204	271
1301	112	126	203	258
1302	198	213	290	346
1303	110	126	202	257
1303	110	127	202	257
1304	109	125	201	256
1305	169	187	258	314
1306	115	126	201	259
1307	111	126	202	258
1307	173	184	260	328
1308	112	125	201	261
1309	174	178	201	300
1311	117	127	201	271
1311	125	141	209	264
1312	111	125	202	257
1312	162	177	253	311
1313	109	125	201	256
1314	110	124	201	256
1314	115	126	200	257
1314	123	132	201	272
1315	110	126	201	270
1316	116	133	201	271
1316	165	180	257	312
1317	150	166	239	294
1318	112	127	203	258
1319	110	125	201	256
1320	112	124	200	270
1321	110	126	202	271
1321	149	163	240	300
1321	148	161	237	295
1323	207	220	296	352
1323	133	147	224	292
1324	109	124	201	270
1325	227	239	307	376
1326	143	157	232	302
1326	109	124	200	257
1327	122	138	214	269
1328	133	149	224	281
1329	109	124	200	258
1330	213	228	304	361
1331	110	125	201	261
1332	109	124	200	258
1333	205	217	293	350
1334	202	218	294	352
1334	110	125	201	256
1336	201	216	293	349
1336	110	124	200	259
1337	109	124	200	256
1338	154	170	246	303
1339	142	159	235	277
1340	109	124	200	259
1340	109	124	200	257
1341	109	124	200	256
1342	125	141	217	281
1342	176	192	268	324
1343	149	164	241	297
1344	148	163	239	300
1345	109	124	200	268
1346	109	124	201	259
1346	110	125	202	264
1347	109	124	200	259
1348	109	124	200	259
1349	208	221	297	357
1350	156	171	248	303
1351	109	124	201	255
1351	141	155	231	287
1353	119	134	210	266
1353	157	170	246	303
1354	110	124	200	260
1355	110	125	201	262
1356	114	125	201	262
1357	113	124	200	260
1357	111	125	201	259
1358	225	238	314	372
1358	164	179	255	310
1359	117	129	205	275
1360	184	199	275	344
1361	109	124	200	270
1362	141	156	232	325
1362	170	184	260	329
1363	178	193	270	325
1364	212	227	303	365
1365	109	124	200	269
1365	202	218	294	363
1366	109	125	200	270
1367	122	137	214	276
1368	109	124	200	258
1369	109	124	200	294
1370	161	176	252	316
1370	111	125	201	263
1371	132	148	224	291
1372	129	145	221	282
1373	109	124	200	263
1374	109	124	200	256
1374	109	124	201	260
1374	230	232	316	351
1375	385	387	453	499
1376	110	124	201	259
1377	197	212	288	350
1378	109	124	204	256
1379	109	125	204	260
1379	110	126	202	259
1380	273	288	404	423
1381	178	181	203	266
1382	204	221	297	336
1383	110	126	202	262
1383	150	160	231	287
1385	110	125	201	257
1385	110	126	202	271
1386	131	146	223	291
1386	125	140	216	285
1388	111	126	202	271
1388	218	233	309	378
1389	172	187	264	333
1390	110	125	201	257
1390	316	316	375	428
1391	293	295	352	404
1393	296	299	357	410
1393	459	461	520	574
1395	141	156	232	287
1395	150	165	241	296
1397	240	249	309	355
1397	339	348	408	453
1399	320	329	390	435
1399	376	388	446	491
1400	212	228	304	363
1401	127	134	202	257
1402	344	359	426	465
1402	285	293	355	400
1403	230	238	300	345
1404	322	329	391	437
1405	336	344	405	451
1407	111	127	202	257
1407	169	186	262	317
1408	311	320	380	427
1408	231	239	302	345
1409	373	385	440	486
1410	230	238	300	346
1411	230	237	299	345
1413	149	164	240	296
1413	139	151	221	291
1414	132	135	201	281
1414	110	125	202	271
1415	109	125	201	256
1416	142	152	228	260
1417	110	125	202	259
1417	156	172	248	303
1418	109	125	201	256
1419	118	129	201	257
1419	178	194	270	326
1420	177	182	244	299
1420	109	130	201	257
1421	108	123	199	255
1421	204	219	295	351
1422	177	193	269	325
1423	257	268	341	410
1423	115	127	200	269
1424	115	127	200	269
1425	109	125	200	256
1426	110	125	201	256
1427	109	125	201	257
1428	238	242	276	371
1429	149	165	241	311
1430	109	124	200	256
1431	108	125	200	256
1431	114	130	206	262
1432	202	218	294	349
1433	165	180	256	319
1433	109	124	200	270
1434	109	125	201	269
1435	114	126	200	269
1436	170	185	261	319
1436	109	124	200	258
1437	145	159	235	293
1438	222	234	307	376
1439	137	152	228	298
1440	109	130	201	257
1440	109	125	201	257
1441	110	124	200	256
1442	200	215	291	349
1443	114	126	201	256
1444	109	124	200	257
1445	115	130	206	262
1446	109	125	201	257
1447	110	125	201	260
1447	162	177	254	315
1448	110	124	200	256
1449	109	124	200	258
1450	108	124	200	256
1451	109	125	200	257
1452	218	233	309	367
1453	108	124	200	258
1454	180	195	271	331
1454	109	124	201	257
1454	108	124	200	256
1455	109	124	200	256
1456	109	130	201	257
1457	185	206	277	305
1457	170	186	262	322
1458	108	124	200	259
1458	163	175	247	307
1459	108	124	200	256
1460	109	124	200	260
1461	109	125	201	257
1462	108	124	200	261
1462	110	124	200	257
1463	116	127	201	261
1464	109	124	200	256
1465	211	225	301	359
1466	162	174	248	306
1467	110	125	201	256
1467	123	145	215	274
1468	132	144	220	280
1468	109	124	201	259
1469	182	197	273	332
1470	153	165	239	298
1470	217	230	305	365
1471	110	124	200	259
1472	116	129	200	270
1473	108	124	200	270
1473	114	125	201	269
1474	114	126	201	256
1476	112	125	201	260
1477	112	125	201	270
1477	112	124	200	270
1478	135	148	224	294
1479	151	166	242	312
1480	194	207	283	345
1480	114	124	200	258
1481	187	201	277	338
1481	116	124	200	257
1482	184	199	275	334
1483	108	124	200	258
1484	109	124	201	257
1484	108	124	200	257
1485	109	124	201	260
1485	110	124	200	260
1486	228	241	366	390
1487	346	367	458	504
1489	200	215	292	349
1490	110	126	202	258
1490	111	125	204	258
1491	206	216	289	346
1492	333	342	393	420
1493	181	188	264	319
1494	255	272	332	365
1495	166	183	245	281
1496	114	131	206	260
1496	217	232	309	366
1498	159	175	251	307
1499	110	125	202	270
1499	109	125	201	258
1500	209	224	301	356
1501	123	138	214	280
1501	127	145	220	260
1502	112	126	202	258
1503	229	231	301	347
1504	361	365	428	499
1504	179	197	246	265
1505	178	180	230	307
1506	111	125	201	260
1507	198	213	290	345
1508	230	240	300	344
1509	305	312	375	418
1510	165	184	255	309
1510	202	218	294	350
1511	137	141	201	256
1512	114	125	200	256
1513	142	157	276	296
1513	263	271	333	380
1514	109	129	200	256
1515	116	128	201	257
1516	149	161	233	289
1517	110	127	202	256
1517	125	139	215	271
1518	331	337	400	419
1518	262	270	331	378
1519	297	305	367	413
1519	123	135	201	257
1521	109	130	200	256
1521	184	201	276	331
1522	109	126	200	256
1523	194	210	285	340
1524	110	125	200	270
1524	113	125	201	271
1525	120	134	202	257
1525	109	124	201	256
1526	111	125	200	256
1526	120	133	201	256
1527	186	200	276	331
1528	158	174	251	306
1529	175	189	265	325
1530	127	142	219	271
1530	114	127	201	256
1531	110	126	201	256
1532	116	128	201	257
1533	295	305	379	449
1534	223	236	312	381
1535	174	194	264	321
1536	185	198	275	330
1536	115	128	201	256
1537	116	127	200	259
1537	113	124	200	256
1538	114	126	201	270
1539	175	195	266	336
1540	109	125	200	256
1540	109	124	201	256
1541	110	125	201	256
1542	109	125	201	256
1543	109	125	201	270
1544	142	157	234	303
1545	109	127	201	267
1546	109	124	201	257
1547	109	124	200	257
1548	145	156	230	300
1549	214	229	305	374
1550	109	124	200	283
1551	196	212	288	347
1551	169	185	260	330
1552	178	194	270	327
1553	184	200	276	345
1554	196	212	288	345
1555	109	124	200	256
1555	109	125	201	256
1556	166	181	257	314
1557	150	165	241	299
1558	114	126	201	256
1559	114	126	201	257
1560	109	124	201	256
1560	142	157	234	290
1561	109	124	201	257
1562	189	201	274	333
1563	109	124	201	256
1563	109	124	201	256
1565	212	227	303	359
1565	109	124	200	256
1566	109	124	200	258
1567	179	194	270	350
1568	109	124	200	259
1568	115	126	201	261
1568	110	124	200	259
1569	192	207	283	344
1570	108	124	200	260
1571	109	125	201	257
1572	109	125	201	257
1573	110	124	201	259
1573	147	158	232	291
1574	112	128	204	260
1575	220	230	304	363
1576	160	176	252	308
1576	111	124	201	256
1577	210	225	301	360
1578	112	125	201	260
1579	109	124	201	260
1580	110	125	201	257
1580	116	127	201	257
1582	109	124	201	256
1583	118	134	210	279
1584	116	132	208	277
1584	111	125	201	271
1585	113	128	204	260
1586	109	125	201	257
1586	146	161	238	296
1587	118	134	210	265
1588	109	125	201	270
1589	109	124	200	269
1590	109	124	200	263
1590	108	124	200	258
1591	109	124	201	262
1592	152	168	245	313
1592	113	127	203	297
1593	109	124	201	257
1594	200	215	292	348
1595	194	210	286	345
1596	109	124	201	259
1596	109	124	200	258
1597	185	197	322	340
1598	253	257	329	372
1599	420	424	489	505
1600	110	125	246	257
1601	120	135	217	267
1602	109	124	200	256
1602	109	124	200	256
1603	842	857	933	993
1604	257	267	339	394
1604	183	199	268	297
1605	166	182	231	261
1605	110	126	202	257
1606	137	152	228	283
1606	133	148	225	281
1607	110	125	204	259
1608	111	127	203	280
1608	110	124	201	270
1609	109	125	201	270
1609	110	125	201	270
1610	155	170	247	303
1611	109	125	204	257
1611	217	234	310	351
1612	143	159	235	290
1613	155	157	262	304
1614	323	326	385	439
1614	237	239	300	355
1615	137	153	231	269
1616	111	125	202	258
1617	140	153	229	285
1618	236	240	309	349
1619	359	365	426	471
1620	337	345	384	423
1620	110	125	203	257
1621	110	125	202	259
1621	138	141	202	259
1622	151	160	229	284
1623	146	160	238	293
1623	314	320	382	431
1624	258	265	329	373
1625	229	239	300	346
1625	433	444	500	548
1626	144	147	204	261
1627	126	145	217	272
1628	111	127	203	258
1628	316	326	386	433
1629	258	268	328	376
1630	433	442	513	549
1631	150	169	242	297
1632	110	125	202	257
1632	114	133	203	259
1633	207	218	294	351
1634	111	127	203	272
1634	160	173	249	318
1635	137	151	227	284
1636	170	182	251	301
1636	109	125	201	256
1637	109	125	201	257
1638	114	129	203	259
1639	214	230	306	362
1639	110	125	200	256
1640	110	125	202	256
1641	109	124	200	255
1641	109	124	200	256
1642	110	124	200	255
1643	273	293	356	423
1643	216	227	301	370
1644	145	155	230	284
1645	110	124	201	256
1645	112	127	204	256
1646	144	158	235	290
1647	140	154	230	286
1648	113	128	205	275
1648	187	202	278	347
1649	109	124	201	270
1650	165	178	255	310
1651	111	129	203	256
1652	218	234	309	365
1653	140	155	231	300
1655	109	125	201	270
1656	109	125	201	257
1657	126	141	216	274
1658	145	160	237	294
1659	169	185	261	330
1660	204	218	294	364
1660	109	125	201	270
1661	112	124	200	270
1662	110	125	201	257
1663	210	226	302	357
1664	110	125	200	257
1664	165	180	256	326
1665	110	125	201	257
1666	163	179	255	311
1667	218	233	309	379
1668	109	125	201	258
1668	116	128	200	259
1670	201	216	292	350
1671	116	132	208	264
1671	109	124	201	262
1672	109	124	200	257
1673	140	143	200	272
1674	168	184	260	318
1675	108	124	200	257
1676	109	125	201	258
1677	108	124	200	256
1677	148	164	240	298
1678	109	125	201	260
1679	207	223	299	358
1680	109	125	201	261
1680	109	124	200	260
1682	109	124	200	259
1683	166	181	258	359
1684	114	130	206	265
1684	109	125	201	256
1685	109	124	200	257
1686	109	124	200	256
1687	175	191	267	324
1687	130	145	221	280
1688	109	124	200	256
1689	119	135	211	273
1690	109	124	200	260
1691	108	124	200	259
1692	208	223	300	359
1693	109	124	200	256
1694	118	132	209	278
1695	109	124	200	270
1696	109	125	201	270
1697	108	124	200	270
1698	134	149	225	289
1698	181	196	272	342
1699	108	124	200	270
1699	108	124	200	273
1700	109	125	201	270
1701	109	124	200	270
1702	189	205	281	344
1703	200	216	292	356
1703	138	154	230	287
1704	162	177	253	311
1705	130	145	221	283
1705	109	124	200	264
1706	126	141	217	275
1707	109	124	200	256
1707	196	212	288	343
1708	229	231	298	347
1709	391	402	476	531
1710	160	175	252	308
1711	211	227	303	360
1711	140	155	231	286
1712	180	196	273	328
1713	227	239	313	374
1714	806	822	898	953
1716	156	167	213	260
1716	112	127	203	259
1717	116	132	208	259
1717	155	169	245	302
1718	197	212	289	344
1719	207	223	299	354
1720	111	127	226	272
1721	110	125	204	270
1721	109	124	201	270
1722	110	125	202	271
1723	193	209	285	354
1723	110	125	203	257
1724	22145	22158	22197	22197
1746	686	718	734	734
1747	551	596	612	612
1749	481	509	543	543
1750	405	432	466	466
1751	405	431	468	468
1752	503	534	564	564
1753	540	568	602	602
1754	416	442	481	481
1755	424	450	486	486
1756	493	518	554	554
1757	468	496	528	528
1758	470	497	532	532
1759	506	533	567	567
1760	616	652	672	672
1761	493	519	553	553
1762	549	575	612	612
1763	515	544	577	577
1764	468	496	531	531
1765	467	493	528	528
1766	405	431	466	466
1768	503	521	551	551
1769	443	469	507	507
1770	405	431	467	467
1770	405	430	466	466
1772	404	432	467	467
1772	586	611	648	648
1774	659	691	712	712
1775	448	478	497	497
1776	489	515	552	552
1777	478	503	542	542
1778	405	432	469	469
1779	479	507	542	542
1780	405	431	468	468
1781	581	606	644	644
1782	572	603	636	636
1783	443	473	507	507
1784	636	663	698	698
1785	532	557	593	593
1786	558	584	621	621
1788	618	640	692	692
1789	504	536	557	557
1790	1027	1040	1110	1121
1792	506	517	588	607
1793	351	363	434	445
1794	566	576	648	659
1795	427	437	516	538
1796	573	583	654	666
1797	383	394	466	478
1798	494	509	577	587
1799	402	411	482	498
1800	352	363	435	448
1802	353	362	435	447
1803	386	400	468	503
1803	353	367	438	470
1804	596	610	677	689
1805	531	540	612	623
1806	448	461	529	541
1806	426	436	508	518
1807	529	538	610	624
1809	573	581	647	681
1809	361	371	435	470
1810	376	385	439	473
1811	540	549	622	631
1813	480	491	563	572
1814	414	423	497	508
1816	595	608	677	690
1817	353	362	434	445
1818	476	485	558	569
1819	573	582	647	657
1820	352	362	433	446
1821	530	541	627	669
1822	592	604	674	686
1824	432	442	514	526
1825	518	530	603	613
1826	352	361	433	443
1827	566	576	648	658
1828	2290	2305	2371	2390
1832	352	363	434	447
1832	581	591	663	674
1834	498	508	581	614
1835	455	464	536	549
1837	354	363	435	449
1838	427	438	508	521
1839	425	436	509	520
1840	454	464	535	549
1842	352	362	433	448
1842	382	391	463	474
1844	493	501	573	589
1845	366	379	448	461
1846	352	364	435	445
1847	389	398	471	485
1848	494	507	576	588
1849	399	410	480	494
1850	420	430	502	514
1851	542	553	623	638
1853	521	531	602	615
1853	482	494	564	578
1854	359	370	440	452
1855	480	491	562	574
1857	353	362	433	446
1858	462	471	544	554
1859	522	530	594	628
1861	523	527	598	616
1862	355	368	435	447
1863	353	361	433	464
1864	594	602	675	690
1865	495	503	573	586
1866	419	432	501	536
1867	481	491	561	594
1869	440	450	523	535
1870	486	496	568	578
1871	486	493	567	586
1872	453	461	532	543
1873	353	364	434	444
1874	511	521	591	602
1875	353	364	435	445
1876	396	406	478	490
1877	577	586	657	668
1879	575	582	655	665
1880	591	594	638	638
1881	552	593	651	651
1882	479	485	578	578
1883	354	362	434	446
1883	375	383	455	467
1884	489	497	570	581
1886	581	589	663	673
1886	478	487	560	572
1887	449	457	530	540
1889	544	553	625	636
1890	431	440	512	521
1891	542	552	625	643
1892	581	589	661	671
1893	383	392	465	474
1894	542	552	623	652
1895	529	536	606	636
1896	498	507	580	589
1897	386	395	468	478
1898	531	539	613	623
1899	414	424	496	507
1900	584	594	667	677
1901	557	584	602	602
1902	428	455	473	473
1903	552	562	634	644
1904	455	463	536	546
1904	353	363	435	445
1905	372	381	453	465
1906	444	453	526	535
1908	562	595	620	620
1908	471	494	512	512
1909	354	362	435	445
1910	447	456	528	539
1911	352	362	433	445
1912	491	506	573	583
1913	1057	1072	1139	1187
1915	427	440	454	557
1916	194	208	263	345
1916	245	263	322	396
1917	179	194	270	330
1919	148	163	224	296
1920	450	462	530	579
1920	286	309	326	422
1921	290	303	335	428
1921	267	281	314	404
1923	233	246	307	383
1923	149	162	226	299
1924	249	260	328	397
1925	264	275	343	423
1926	181	194	259	339
1927	146	159	224	296
1928	148	170	228	296
1928	254	267	333	404
1929	149	161	225	298
1930	265	276	345	413
1930	149	162	225	298
1931	148	161	224	297
1932	234	247	312	384
1933	148	170	225	298
1934	172	184	241	321
1934	147	160	226	297
1935	259	271	328	409
1935	157	169	226	306
1936	157	171	225	307
1937	155	168	225	305
1937	246	259	325	396
1938	145	158	224	295
1939	159	172	237	309
1940	359	369	437	490
1941	216	228	312	366
1942	243	255	322	391
1943	189	201	268	338
1945	146	160	226	296
1946	173	186	261	333
1946	256	267	335	415
1948	240	253	321	396
1949	148	162	227	299
1950	161	176	260	316
1951	176	189	255	335
1951	149	161	227	308
1952	178	191	270	328
1954	147	159	230	295
1955	148	159	229	296
1955	194	205	274	343
1956	146	160	226	301
1957	146	159	225	296
1957	165	178	252	315
1958	148	162	226	298
1959	300	313	378	468
1960	147	172	228	308
1961	150	164	234	308
1962	147	160	226	296
1963	145	158	226	297
1963	148	161	228	298
1964	156	169	240	306
1965	253	263	332	400
1966	146	159	224	311
1967	147	159	229	301
1968	162	175	241	315
1969	150	165	226	300
1970	170	181	254	318
1971	150	167	224	301
1971	153	165	234	302
1972	159	171	242	308
1973	194	206	274	342
1974	150	160	230	298
1974	146	160	227	297
1975	168	180	248	321
1976	232	245	311	381
1976	146	161	225	297
1977	158	170	239	306
1978	161	172	242	310
1978	147	160	225	296
1979	216	228	297	364
1980	193	206	276	342
1982	151	163	241	300
1983	221	235	317	372
1983	151	163	241	300
1984	154	166	227	304
1984	147	161	233	297
1985	195	206	286	345
1986	230	241	320	378
1987	152	165	234	309
1987	149	160	233	313
1988	152	162	240	316
1989	149	166	252	299
1989	148	160	234	297
1990	148	160	227	297
1991	149	161	235	335
1991	149	161	237	309
1992	278	292	357	436
1993	148	160	231	297
1994	201	212	291	351
1995	149	162	234	299
1996	174	187	252	324
1996	145	160	224	305
1997	209	221	288	358
1998	145	159	224	296
1999	158	171	254	308
2000	257	271	337	416
2000	224	237	302	374
2001	146	159	224	305
2002	474	477	550	594
2003	347	359	447	484
2004	146	160	224	305
2005	198	210	278	347
2006	195	209	274	346
2006	147	159	225	297
2007	202	215	281	352
2008	145	159	224	295
2009	145	159	224	296
2010	280	293	359	430
2011	145	159	224	295
2012	232	245	308	382
2012	251	261	278	383
2013	145	159	224	305
2014	145	158	230	295
2015	184	198	261	335
2015	145	159	224	296
2016	236	249	315	386
2017	236	250	328	386
2018	397	413	479	526
2019	202	215	294	347
2020	146	167	225	296
2021	146	159	225	296
2021	159	173	225	305
2022	193	206	272	343
2023	610	634	679	758
2024	147	161	226	297
2025	270	282	349	419
2025	158	170	234	307
2026	147	160	227	296
2027	189	201	268	338
2028	176	191	252	325
2029	351	368	386	468
2030	182	197	233	317
2031	152	165	231	301
2032	159	171	238	307
2033	147	159	225	296
2034	249	262	331	377
2035	321	338	406	456
2036	148	172	226	298
2036	147	170	232	296
2037	206	216	228	333
2038	260	272	337	409
2038	262	275	340	413
2040	146	160	225	306
2041	145	159	224	296
2041	255	269	333	406
2043	240	253	317	390
2044	267	280	294	396
2045	178	192	226	314
2046	146	159	225	296
2048	238	250	317	387
2049	174	187	252	324
2050	156	169	225	306
2051	265	279	335	415
2051	146	160	224	296
2052	215	226	296	363
2052	221	235	299	371
2053	146	160	224	296
2054	145	159	225	304
2055	377	389	455	513
2056	248	256	325	378
2057	206	220	285	357
2058	149	161	229	299
2059	147	160	226	297
2059	145	159	224	298
2061	223	236	347	381
2062	171	185	225	321
2063	147	160	226	296
2064	188	203	246	324
2064	190	205	224	308
2066	150	161	230	310
2066	148	158	232	308
2067	159	172	243	309
2068	248	260	328	397
2069	178	191	257	327
2070	271	283	350	420
2071	147	159	228	296
2073	195	207	274	344
2074	147	160	225	296
2074	147	162	225	305
2075	147	158	228	306
2076	171	186	248	322
2077	146	159	224	296
2078	146	158	225	296
2079	148	161	226	298
2080	244	257	323	394
2080	146	159	224	296
2081	147	159	224	297
2082	147	160	231	295
2083	149	162	226	299
2084	145	160	227	298
2084	259	269	352	414
2085	145	159	239	328
2086	244	255	324	392
2086	145	159	226	295
2088	240	253	320	389
2088	221	233	299	369
2089	213	224	301	362
2090	171	184	250	321
2091	152	165	224	302
2092	249	262	331	400
2093	215	227	294	368
2093	146	160	224	296
2094	197	210	347	391
2095	154	166	239	303
2096	149	160	237	297
2097	238	247	331	383
2098	148	159	237	297
2099	149	162	234	299
2100	335	346	424	497
2101	149	160	241	313
2102	150	162	262	299
2102	149	161	244	297
2103	149	160	231	298
2103	148	159	240	295
2104	149	162	234	300
2104	148	163	236	300
2105	148	159	240	313
2106	170	183	275	343
2107	149	160	241	315
2107	257	270	339	407
2109	235	247	322	393
2110	166	177	252	314
2111	153	165	261	301
2112	182	199	268	332
2113	191	204	278	341
2114	223	236	315	371
2114	150	164	240	300
2115	220	233	302	369
2116	256	257	331	384
2117	382	387	469	498
2118	212	222	288	357
2120	149	160	241	318
2121	147	158	228	296
2122	167	181	237	316
2123	151	164	236	299
2124	148	163	229	299
2125	220	234	301	371
2126	253	267	349	403
2127	161	172	230	309
2128	155	170	234	314
2128	175	190	255	322
2129	148	162	230	297
2130	146	160	227	295
2131	146	159	224	296
2133	248	268	335	378
2133	248	267	331	380
2134	166	180	224	306
2135	247	262	291	382
2136	145	159	224	295
2136	180	203	260	330
2137	370	391	453	465
2138	352	365	430	502
2139	155	175	278	303
2140	150	166	224	298
2141	149	162	226	299
2142	256	269	333	406
2143	147	160	225	297
2144	250	267	339	384
2145	201	214	277	351
2146	149	162	226	300
2147	189	202	268	339
2147	187	200	255	337
2148	148	159	228	296
2149	253	272	330	341
2150	317	331	399	442
2151	182	195	262	312
2152	218	230	297	367
2153	209	220	289	357
2154	212	230	290	362
2155	262	276	341	420
2156	174	185	255	344
2157	147	159	226	324
2157	220	232	298	369
2158	228	249	307	375
2158	192	207	249	329
2159	147	160	226	297
2161	147	160	226	297
2161	147	160	226	296
2162	266	278	344	415
2163	204	216	289	352
2164	146	159	224	296
2164	146	160	225	297
2165	189	201	259	338
2166	178	192	255	328
2168	166	178	243	314
2168	169	181	250	318
2169	257	270	336	406
2169	146	160	224	296
2170	249	258	328	378
2171	315	325	398	447
2172	204	218	258	338
2172	220	234	279	356
2173	147	160	226	297
2174	148	161	227	297
2175	193	206	272	349
2176	149	162	230	304
2177	163	175	244	323
2178	151	162	226	299
2179	146	159	230	295
2179	262	273	342	411
2180	149	163	229	300
2181	148	161	228	297
2182	150	164	228	305
2183	147	160	227	306
2184	260	272	339	408
2185	148	161	225	298
2186	184	196	268	333
2186	146	159	227	296
2187	148	172	227	299
2188	147	162	231	298
2189	145	158	224	295
2190	147	160	232	307
2190	147	161	229	306
2191	219	231	305	380
2192	148	162	227	299
2193	265	278	343	415
2194	152	165	228	301
2195	147	161	233	295
2195	145	158	224	295
2196	147	159	227	297
2197	249	260	329	397
2198	146	160	229	295
2199	263	274	343	412
2200	146	158	225	296
2201	146	159	225	306
2202	161	175	224	304
2202	254	266	345	403
2203	266	279	348	416
2204	147	160	232	300
2205	158	172	235	310
2206	147	159	230	296
2207	265	278	344	414
2208	145	159	225	295
2208	238	254	317	388
2209	147	159	227	296
2209	145	160	224	298
2210	260	272	395	447
2211	260	271	344	408
2212	207	218	295	356
2213	148	162	236	298
2214	149	163	235	300
2215	152	167	228	300
2216	151	165	240	321
2217	155	168	240	313
2217	196	210	304	374
2218	145	159	224	304
2218	233	246	311	382
2219	157	169	240	306
2219	145	158	224	295
2221	235	257	316	409
2221	146	159	224	304
2222	145	159	224	305
2222	204	215	282	365
2223	146	159	225	297
2223	157	169	236	307
2224	145	159	223	295
2225	145	158	224	295
2226	153	167	232	303
2227	189	204	267	341
2228	159	173	237	308
2228	145	158	224	295
2229	145	159	224	295
2229	145	159	224	296
2230	195	207	276	344
2230	145	159	225	295
2232	246	256	333	378
2232	145	159	224	305
2233	180	193	259	329
2234	152	165	231	302
2235	147	159	231	297
2236	145	159	224	296
2237	252	265	331	402
2238	162	176	239	312
2238	144	159	223	295
2239	145	159	224	296
2240	146	158	224	297
2241	146	158	224	296
2241	199	211	279	348
2241	217	230	296	376
2242	145	159	224	305
2243	146	159	225	296
2244	145	160	224	296
2245	146	158	225	295
2246	145	159	224	295
2247	250	264	330	375
2248	146	159	225	296
2248	458	473	481	523
2249	146	160	224	297
2250	147	170	225	296
2251	147	160	224	297
2252	368	376	409	453
2252	686	698	768	834
2254	244	266	356	392
2254	146	159	224	296
2255	242	255	318	392
2256	151	164	225	300
2256	146	162	225	297
2257	146	159	225	296
2257	216	229	267	352
2257	249	273	345	379
2259	188	210	310	342
2260	248	260	330	397
2260	214	228	291	365
2262	146	160	224	297
2263	304	325	411	451
2264	216	231	299	359
2265	147	160	225	296
2266	148	173	225	296
2267	148	162	225	298
2268	148	160	226	306
2269	194	207	266	350
2270	214	228	284	364
2271	150	164	241	299
2272	147	160	225	296
2272	244	257	322	393
2273	155	167	297	318
2274	147	159	225	295
2274	148	161	225	297
2275	146	159	225	296
2276	196	207	274	344
2276	146	160	225	297
2277	267	280	345	416
2278	146	161	224	297
2279	156	169	225	306
2280	240	254	318	399
2281	147	160	226	297
2282	147	160	225	296
2283	171	182	250	319
2283	338	359	437	490
2285	248	258	327	378
2285	248	258	325	378
2286	146	159	227	296
2287	251	264	330	401
2288	146	159	226	295
2289	151	165	227	302
2289	148	161	228	307
2290	268	282	345	424
2291	180	193	231	314
2291	152	165	229	302
2293	257	269	335	406
2294	224	254	291	388
2294	146	159	226	304
2295	265	278	344	423
2296	180	192	263	329
2296	148	160	232	297
2297	146	159	225	295
2298	148	161	227	302
2299	148	160	228	299
2300	263	275	349	412
2300	146	159	225	295
2302	146	160	224	297
2303	149	163	230	308
2303	206	217	288	364
2305	146	160	224	304
2305	149	160	231	302
2307	149	161	234	298
2307	238	249	321	386
2308	193	205	302	361
2309	152	164	232	301
2309	148	160	228	296
2310	259	271	339	408
2311	147	159	227	296
2312	234	247	313	384
2313	167	181	295	323
2314	214	227	292	364
2314	145	158	224	295
2315	173	185	252	322
2316	163	175	242	312
2316	189	202	268	339
2318	250	262	332	399
2319	146	160	224	299
2319	145	159	224	296
2319	145	159	224	296
2320	208	220	287	359
2321	145	159	224	295
2322	146	159	225	296
2322	151	165	230	302
2323	147	159	225	296
2324	204	218	281	355
2325	236	249	315	385
2326	146	158	225	295
2327	146	158	224	298
2327	145	158	224	295
2328	146	159	224	304
2329	146	160	225	298
2330	146	159	225	297
2331	146	160	224	302
2332	146	159	225	297
2332	205	218	284	364
2333	171	185	250	330
2334	145	159	225	307
2334	146	160	224	305
2335	146	160	224	296
2337	146	160	224	296
2337	245	258	324	395
2338	180	193	225	309
2339	193	206	269	350
2339	145	159	224	296
2340	250	263	329	401
2342	145	159	224	295
2342	149	162	225	299
2343	246	258	336	384
2344	165	176	283	315
2345	277	290	346	426
2346	277	288	344	424
2347	145	159	224	297
2348	146	159	241	297
2349	145	159	225	296
2350	245	257	324	395
2351	153	166	245	303
2351	145	159	224	295
2352	146	159	224	295
2353	148	161	239	297
2354	192	205	271	352
2355	188	202	267	347
2356	146	160	224	296
2357	249	263	329	399
2357	179	193	257	329
2358	145	159	224	297
2359	147	160	226	296
2360	250	267	337	378
2361	215	230	263	305
2362	193	207	271	342
2363	146	160	225	296
2364	146	160	224	297
2365	214	236	272	329
2366	205	219	284	356
2368	193	203	269	330
2368	213	226	299	363
2369	148	160	226	297
2370	147	160	225	297
2371	147	159	225	295
2372	413	428	463	530
2373	146	159	225	296
2374	255	268	332	404
2374	146	159	225	296
2376	146	159	225	296
2377	149	162	227	299
2378	348	360	432	475
2378	277	286	299	403
2380	148	161	225	298
2380	150	167	241	301
2381	148	161	225	297
2382	190	204	261	340
2383	268	289	402	440
2383	147	158	225	306
2384	146	157	225	295
2386	151	161	225	299
2386	146	158	227	295
2387	188	199	267	336
2388	146	158	249	305
2389	205	217	285	354
2389	154	166	236	303
2390	145	158	224	296
2391	180	192	258	328
2392	147	160	226	296
2393	218	231	288	369
2393	258	271	327	407
2394	155	168	224	305
2395	145	158	224	296
2396	147	158	225	295
2397	145	159	224	295
2397	311	322	434	467
2398	276	285	355	407
2399	288	299	366	419
2399	188	198	277	335
2400	147	160	229	297
2401	251	263	331	400
2401	148	160	226	296
2402	269	278	353	419
2403	146	160	225	305
2403	220	231	298	380
2404	147	160	225	297
2405	239	253	318	388
2406	146	160	225	296
2407	148	161	225	298
2408	270	283	353	430
2409	147	158	231	309
2409	147	161	225	298
2410	148	161	226	298
2411	249	262	328	399
2411	148	159	227	295
2412	266	277	365	415
2413	145	160	228	297
2413	151	164	230	300
2414	145	158	224	295
2415	148	161	225	298
2415	147	160	227	297
2416	148	162	229	298
2416	147	160	226	314
2416	178	190	261	338
2417	267	279	350	430
2417	237	249	319	399
2419	147	159	230	306
2419	149	160	229	298
2420	146	159	227	300
2420	164	179	255	325
2421	147	160	225	297
2422	240	252	319	390
2423	149	162	226	299
2424	151	164	225	301
2425	147	160	224	298
2426	148	159	231	296
2426	148	163	227	298
2427	146	159	224	296
2428	149	163	226	301
2429	148	158	227	296
2430	150	163	225	298
2431	148	161	227	302
2431	147	159	226	295
2432	269	286	335	406
2433	173	186	253	323
2434	146	160	225	297
2435	205	217	283	355
2436	174	189	255	325
2436	150	162	245	301
2437	146	159	228	296
2438	170	182	256	318
2439	153	164	235	303
2440	149	161	227	301
2440	151	162	239	299
2441	149	161	236	308
2442	147	162	229	305
2442	164	175	243	324
2443	146	159	224	296
2444	256	270	335	407
2444	145	159	224	296
2445	188	201	267	338
2446	186	196	282	356
2447	145	158	224	304
2448	145	158	224	304
2449	202	214	281	352
2449	145	159	224	296
2450	145	158	224	295
2452	145	158	224	296
2453	163	176	239	312
2454	145	159	223	296
2455	145	158	223	296
2456	145	159	224	295
2456	246	258	344	381
2457	234	246	312	384
2458	146	159	224	296
2459	230	244	306	384
2460	145	158	224	295
2461	145	159	224	295
2462	146	159	258	296
2463	146	159	224	296
2464	206	217	286	354
2464	146	158	225	295
2465	145	159	224	296
2466	145	159	224	295
2467	146	158	225	305
2468	145	158	224	295
2469	166	180	242	317
2469	165	178	242	315
2470	145	158	224	295
2471	145	159	225	296
2472	281	292	305	410
2473	200	224	324	350
2473	148	159	227	295
2474	147	160	225	297
2475	146	159	225	296
2476	252	265	331	402
2477	265	286	349	363
2478	290	304	345	428
2478	161	174	238	311
2480	161	184	225	308
2481	146	160	224	297
2482	268	280	345	417
2483	168	179	247	316
2484	303	315	356	442
2485	146	159	225	296
2485	152	165	228	302
2487	146	160	224	296
2487	162	176	235	312
2488	191	203	280	340
2489	404	416	486	530
2490	297	313	388	447
2491	320	334	399	470
2492	182	196	255	332
2493	146	160	225	297
2494	255	268	333	405
2494	239	254	330	399
2495	147	169	225	306
2496	147	161	225	299
2496	146	160	224	296
2497	155	167	231	303
2498	227	241	305	378
2499	146	160	225	297
2500	146	160	224	296
2501	240	254	316	390
2502	146	160	224	296
2503	146	160	225	297
2504	225	237	308	374
2505	155	168	224	305
2506	155	169	225	306
2506	201	215	279	352
2508	188	201	261	338
2508	147	160	224	296
2509	145	159	225	296
2509	248	257	326	379
2510	335	348	381	471
2511	322	331	382	438
2512	217	229	299	366
2513	215	229	293	367
2514	260	273	343	410
2515	234	247	322	394
2516	150	161	232	315
2517	265	277	355	414
2518	223	233	303	371
2519	146	159	226	295
2519	150	161	229	298
2520	146	158	225	306
2521	149	171	230	314
2522	253	265	334	401
2523	146	160	225	297
2524	148	162	227	299
2525	225	239	302	376
2526	147	161	227	297
2526	176	190	225	309
2527	199	211	279	346
2528	147	163	228	297
2529	234	245	317	382
2529	147	159	236	307
2530	227	241	304	383
2531	248	262	327	406
2532	155	170	236	303
2533	248	261	326	399
2534	170	184	253	320
2535	147	160	229	297
2536	146	160	227	299
2536	149	160	229	298
2537	147	160	230	297
2538	254	267	330	404
2539	145	158	224	297
2540	225	238	304	375
2541	218	230	297	367
2542	148	160	232	296
2542	254	266	335	403
2544	264	278	344	414
2545	151	164	224	301
2546	255	266	334	403
2547	233	246	301	381
2548	147	160	234	296
2549	153	166	230	304
2550	147	159	248	309
2551	154	166	246	303
2552	177	188	263	325
2553	147	160	236	299
2554	151	164	233	302
2555	226	237	308	376
2555	147	159	234	296
2556	232	269	378	416
2557	153	165	244	314
2558	208	219	300	372
2559	150	162	245	298
2559	152	162	241	300
2560	201	217	286	354
2561	158	169	256	308
2562	147	159	240	312
2562	220	234	299	377
2564	149	160	274	297
2565	149	165	238	298
2566	152	163	243	304
2566	165	178	265	318
2567	148	160	235	297
2567	256	268	345	404
2568	253	264	348	401
2569	164	179	252	312
2570	149	161	237	301
2571	252	258	334	381
2572	276	287	360	410
2572	221	234	330	370
2573	473	493	546	591
2574	611	632	694	733
2575	566	589	646	686
2576	624	646	712	749
2577	484	506	567	605
2578	569	585	633	679
2580	658	679	740	782
2581	430	452	510	551
2582	401	422	482	527
2583	372	395	456	495
2585	655	677	736	779
2586	402	437	465	497
2587	519	542	602	647
2589	663	686	744	786
2589	415	436	497	539
2590	528	548	610	651
2591	653	685	737	775
2593	737	763	835	835
2594	496	517	578	623
2595	501	522	595	637
2596	650	671	732	772
2597	413	447	495	538
2597	667	689	751	792
2599	569	590	651	690
2600	2192	2216	2272	2313
2603	372	393	454	496
2604	445	469	528	566
2605	388	410	472	513
2606	607	629	691	730
2607	669	691	752	792
2608	593	614	675	716
2610	541	563	627	627
2611	523	540	608	608
2612	556	572	640	640
2613	728	747	811	811
2615	803	819	886	886
2616	496	512	580	580
2616	759	775	842	842
2618	806	826	891	891
2620	527	544	612	612
2621	797	813	880	880
2623	750	767	837	837
2625	556	573	641	641
2626	485	502	571	571
2626	742	760	827	827
2627	484	504	544	584
2629	475	494	536	573
2630	416	438	501	541
2631	445	466	529	570
2632	521	542	604	645
2632	397	417	479	519
2633	479	497	550	591
2635	372	393	454	495
2636	529	550	607	646
2638	618	638	700	741
2638	424	445	506	547
2639	376	397	456	495
2641	410	431	493	534
2642	606	625	677	705
2644	516	536	599	626
2645	593	613	666	701
2646	371	392	453	494
2647	475	496	557	598
2649	600	621	684	724
2650	576	596	659	659
2651	639	657	738	738
2652	469	486	568	568
2654	791	809	889	889
2655	771	789	869	869
2656	463	480	561	561
2657	510	527	608	608
2658	490	507	589	589
2659	579	595	692	692
2660	681	700	740	778
2661	473	492	534	572
2662	628	647	689	727
2664	681	700	742	783
2665	667	686	726	765
2667	420	430	472	504
2668	484	503	554	583
2669	421	440	491	519
2669	668	687	722	764
2670	427	449	511	554
2671	484	505	567	610
2672	384	405	469	507
2673	451	473	536	578
2674	371	393	454	495
2676	433	455	517	564
2676	370	391	455	495
2677	389	410	473	515
2678	485	507	570	611
2679	1000	1000	1000	1048
2681	175	197	256	353
2682	152	174	229	307
2682	224	246	308	382
2683	148	171	234	310
2684	149	169	229	308
2685	210	231	336	371
2686	148	170	232	327
2687	176	198	255	334
2688	149	170	227	307
2689	151	173	228	310
2690	180	204	318	365
2691	264	286	345	436
2691	154	176	233	313
2692	151	173	227	329
2693	149	171	228	307
2694	162	184	239	319
2694	147	169	228	308
2695	237	245	321	403
2696	150	171	226	306
2697	159	182	238	316
2698	215	238	295	374
2698	228	250	306	404
2699	150	169	230	311
2700	236	258	317	399
2701	148	170	229	328
2701	148	170	229	309
2702	148	170	227	308
2702	192	214	269	350
2704	147	169	226	306
2704	147	170	227	306
2705	147	170	226	308
2706	149	171	227	327
2706	148	170	228	325
2707	148	170	227	325
2708	220	242	296	376
2708	148	170	227	307
2709	153	176	227	307
2710	148	170	227	324
2711	147	169	226	324
2712	208	230	285	365
2713	149	170	226	306
2714	148	169	227	307
2715	148	171	227	307
2715	227	249	304	405
2716	148	170	227	307
2717	148	170	227	307
2718	279	301	356	436
2718	279	301	356	435
2719	147	170	227	306
2720	460	478	561	602
2721	329	346	432	466
2722	327	349	391	476
2723	226	248	303	383
2724	148	170	228	325
2724	153	175	240	314
2725	231	254	324	393
2726	159	169	239	321
2727	147	169	226	306
2727	169	190	249	327
2728	255	277	332	412
2730	214	236	295	378
2731	204	243	264	337
2731	175	213	236	324
2732	162	184	230	310
2733	174	214	235	307
2734	175	238	251	330
2734	230	252	306	385
2734	148	174	226	306
2735	149	171	227	306
2736	253	282	352	389
2737	225	241	259	351
2738	225	247	255	357
2738	148	170	227	306
2739	238	260	317	397
2740	148	172	229	308
2740	154	217	251	311
2741	148	170	227	306
2742	281	302	357	436
2743	149	170	227	306
2744	217	243	296	375
2745	245	268	321	400
2745	149	216	247	307
2746	702	724	780	860
2747	287	307	374	436
2749	225	248	272	370
2750	151	173	227	307
2751	220	242	295	375
2752	149	171	228	308
2752	285	316	386	426
2753	360	397	406	507
2754	149	171	227	311
2756	225	247	302	383
2757	255	277	333	414
2758	149	171	227	325
2759	266	288	343	442
2760	150	171	227	308
2760	150	171	227	307
2761	148	172	227	310
2762	150	171	226	307
2763	159	181	246	321
2764	149	183	227	306
2765	149	170	227	307
2765	148	169	227	306
2766	147	170	228	312
2767	149	170	227	306
2768	284	306	367	428
2768	482	499	581	624
2769	276	287	334	382
2770	248	257	327	411
2771	213	235	291	371
2771	147	169	226	307
2773	149	170	227	306
2774	412	429	513	553
2774	209	227	342	367
2775	252	272	333	413
2776	197	219	273	350
2777	212	234	288	368
2779	190	264	289	377
2780	208	231	287	385
2781	148	171	249	306
2782	147	169	228	307
2782	155	176	234	311
2783	198	221	280	357
2784	205	227	285	361
2784	224	243	303	401
2785	228	250	312	407
2786	148	169	227	315
2787	150	170	231	311
2788	151	174	230	308
2788	245	266	327	403
2789	225	250	336	383
2790	251	271	330	409
2791	149	172	227	307
2792	148	170	231	308
2792	150	172	227	306
2793	149	171	234	307
2793	147	169	228	326
2794	254	276	334	432
2795	216	238	296	393
2796	148	173	227	306
2797	192	213	260	340
2798	147	169	232	315
2799	147	170	228	329
2799	239	262	317	414
2800	207	230	285	383
2801	147	169	243	307
2801	148	170	226	307
2802	148	170	227	309
2802	256	278	332	415
2803	148	169	228	311
2804	195	218	274	355
2805	149	171	227	313
2806	147	169	227	306
2807	216	238	295	374
2808	147	170	226	307
2809	147	169	227	307
2810	319	342	380	468
2810	276	298	354	434
2811	148	170	226	306
2812	201	223	274	354
2813	274	296	352	432
2814	148	169	227	309
2815	147	170	226	311
2816	148	173	229	306
2816	198	220	278	357
2818	201	223	280	360
2819	217	234	316	408
2820	147	169	226	325
2820	228	250	305	403
2821	234	256	311	410
2822	147	170	227	307
2822	181	203	260	340
2824	158	173	253	330
2825	219	241	297	396
2826	147	169	227	307
2827	220	244	298	379
2828	148	170	226	325
2829	265	288	343	424
2829	258	279	336	417
2830	148	171	226	306
2832	147	170	226	309
2832	228	250	305	387
2833	237	259	314	405
2834	405	423	527	548
2835	270	288	368	418
2836	147	169	226	306
2837	275	297	352	432
2838	174	195	252	331
2839	154	177	232	312
2840	170	192	248	327
2841	148	170	226	306
2842	229	251	301	381
2843	147	170	227	308
2844	208	230	293	367
2845	148	169	229	306
2845	175	213	236	326
2846	175	213	235	307
2847	174	214	235	307
2848	187	210	266	345
2849	168	191	245	325
2849	239	262	314	395
2850	149	171	226	307
2850	415	451	521	551
2851	173	196	251	329
2852	209	232	287	367
2853	185	207	263	343
2854	235	258	308	386
2855	234	248	326	384
2856	182	200	254	333
2857	147	170	226	306
2858	152	175	227	306
2859	206	228	283	362
2859	148	171	228	306
2860	148	170	226	306
2861	826	830	883	962
2862	192	214	266	346
2863	205	227	281	361
2864	276	298	352	432
2865	283	305	359	439
2866	149	171	228	307
2867	354	415	432	516
2868	247	267	280	375
2869	217	238	294	378
2870	277	299	355	436
2870	220	242	300	381
2871	147	169	227	307
2872	232	253	323	412
2873	147	169	227	326
2874	207	229	284	366
2875	171	192	249	330
2876	148	170	227	307
2877	147	170	226	306
2878	187	209	265	344
2879	148	170	227	307
2880	252	272	330	410
2881	187	209	263	343
2882	199	221	274	355
2883	281	298	386	423
2884	376	393	451	511
2884	148	170	226	307
2885	201	223	261	349
2885	211	233	287	367
2886	277	299	356	436
2887	201	223	269	352
2888	253	269	368	395
2889	231	253	341	390
2890	151	174	234	312
2891	152	173	242	307
2891	240	260	320	400
2893	259	280	364	431
2894	275	297	352	431
2895	151	172	227	308
2896	298	318	361	447
2896	148	170	227	308
2898	194	216	272	371
2898	149	170	229	325
2899	151	173	228	308
2900	182	203	230	327
2901	151	173	229	308
2902	200	263	277	361
2903	244	267	325	403
2904	181	203	258	337
2904	185	208	229	328
2905	266	288	346	424
2906	152	172	230	331
2907	188	209	271	368
2908	274	296	353	432
2908	267	288	340	417
2909	180	203	257	336
2910	256	278	335	414
2911	198	220	280	359
2912	180	201	266	344
2913	148	172	227	325
2914	149	171	230	309
2915	260	280	337	419
2916	148	171	234	307
2917	193	215	272	354
2918	255	278	324	405
2919	224	246	301	392
2920	148	170	228	308
2921	269	292	351	430
2922	148	171	226	307
2922	200	222	270	353
2923	283	305	360	440
2924	149	171	229	307
2925	198	220	276	356
2926	179	201	252	333
2927	150	170	231	311
2928	163	186	241	320
2929	201	217	288	354
2929	153	173	284	314
2930	217	240	303	378
2931	157	176	250	317
2932	277	302	359	434
2933	276	298	362	457
2934	148	170	229	328
2935	147	170	226	310
2936	248	270	324	404
2937	194	216	272	351
2938	156	177	289	358
2939	152	175	262	331
2940	147	170	227	307
2942	148	170	227	306
2942	194	216	268	368
2943	227	249	305	386
2945	148	170	226	308
2946	230	253	309	390
2946	148	170	226	306
2947	152	174	228	308
2948	148	170	227	307
2949	488	505	588	629
2950	257	279	315	405
2950	148	169	273	306
2951	210	232	287	368
2952	148	169	226	307
2953	147	167	227	307
2954	145	167	227	309
2954	153	170	226	307
2956	146	167	228	308
2956	200	219	272	354
2957	231	251	312	392
2957	203	223	285	365
2958	146	167	226	307
2959	171	216	237	327
2960	171	214	236	326
2960	180	224	247	319
2961	146	167	227	306
2962	148	169	227	307
2963	147	167	227	307
2964	195	217	274	354
2964	287	322	394	426
2965	339	347	414	463
2966	147	215	271	306
2967	202	223	282	362
2968	169	192	227	317
2969	184	206	267	346
2969	159	172	250	312
2970	239	261	312	391
2971	184	206	264	344
2972	146	168	230	306
2972	218	240	305	379
2973	163	182	242	323
2974	146	168	228	307
2975	329	350	410	494
2976	146	169	232	316
2977	148	169	228	311
2978	250	270	331	410
2979	146	167	228	308
2980	922	946	1000	1080
2982	242	263	321	401
2983	151	167	234	312
2983	247	269	328	408
2984	146	168	237	307
2985	164	185	246	327
2986	147	169	227	307
2986	225	232	292	390
2987	270	291	349	447
2988	153	174	230	314
2989	204	226	287	363
2990	246	269	313	395
2990	148	169	227	307
2991	146	168	227	307
2992	206	223	237	336
2993	239	261	321	401
2994	146	168	231	306
2995	147	167	227	308
2996	146	166	227	308
2997	146	167	227	310
2997	261	280	336	347
2998	246	265	357	390
2999	402	410	457	509
3000	149	168	228	309
3001	148	169	230	310
3001	148	167	228	311
3002	274	295	355	436
3004	309	323	416	446
3004	328	349	409	490
3006	175	197	255	335
3006	214	236	301	375
3008	237	254	317	398
3009	283	291	365	465
3010	149	168	237	330
3011	165	184	259	325
3011	150	168	230	310
3012	204	223	284	364
3013	147	169	233	307
3014	233	237	315	415
3015	244	264	323	402
3017	147	168	229	308
3017	284	296	365	445
3017	277	299	361	440
3018	148	167	228	308
3019	153	170	233	313
3020	154	176	235	314
3021	149	177	228	308
3022	146	169	228	307
3023	156	169	237	335
3024	151	169	232	331
3025	254	275	336	416
3026	150	167	231	311
3027	147	169	230	307
3028	147	169	229	326
3029	274	291	356	454
3030	146	168	235	307
3031	147	167	227	308
3032	149	171	231	331
3032	201	219	354	363
3033	149	170	232	309
3034	147	168	229	308
3035	244	259	322	403
3037	148	169	229	311
3037	148	168	229	309
3038	278	300	358	455
3039	150	170	228	309
3040	156	178	238	319
3041	246	267	327	407
3042	156	176	238	313
3043	163	185	244	324
3044	150	172	234	308
3044	152	168	246	314
3045	233	252	326	395
3046	304	316	335	433
3046	152	169	241	314
3047	265	290	360	426
3048	147	169	233	309
3048	147	167	238	308
3049	175	198	259	350
3049	231	254	317	409
3050	163	185	247	324
3050	146	170	238	308
3051	148	170	233	307
3052	252	274	341	410
3053	146	168	230	309
3054	211	227	308	389
3055	243	263	330	423
3055	160	167	254	326
3056	149	172	233	320
3057	238	260	323	399
3058	159	181	240	320
3058	150	169	231	311
3059	145	166	226	306
3060	182	202	263	343
3061	145	168	226	306
3062	239	262	321	400
3063	145	166	227	306
3064	415	431	527	558
3065	279	300	362	440
3066	164	175	248	330
3066	146	168	227	307
3067	261	281	342	421
3068	160	182	227	309
3069	160	182	242	322
3069	180	202	262	342
3070	146	167	227	306
3071	145	167	227	306
3072	154	176	236	315
3074	145	167	226	306
3074	185	228	252	339
3075	194	238	260	349
3076	153	167	237	319
3077	147	169	226	306
3077	270	293	351	431
3078	149	171	227	307
3079	382	411	486	518
3080	197	221	282	346
3081	167	189	247	327
3081	147	167	226	307
3082	259	285	340	419
3083	147	189	227	307
3084	145	167	228	306
3085	146	196	229	307
3085	211	232	291	370
3086	150	173	227	306
3087	265	287	332	413
3087	210	232	289	370
3089	194	217	274	353
3089	146	169	226	306
3090	407	439	497	547
3092	165	187	227	326
3093	146	168	227	307
3093	180	201	261	341
3095	146	167	227	307
3095	145	213	226	306
3096	730	744	775	834
3097	219	241	300	381
3097	193	215	272	351
3099	250	271	330	410
3100	146	168	227	307
3101	274	295	353	434
3101	277	297	357	437
3102	146	168	227	325
3104	167	188	248	328
3104	149	169	229	307
3104	146	169	227	310
3105	149	167	232	307
3107	146	168	227	307
3107	285	307	359	439
3108	193	213	273	353
3109	194	216	276	356
3110	174	196	254	334
3111	148	168	225	306
3112	352	369	460	493
3113	238	258	321	389
3115	254	273	334	414
3115	153	175	235	315
3116	146	166	227	309
3117	146	167	229	311
3118	373	392	469	509
3119	207	226	338	387
3120	146	168	234	306
3121	163	179	246	324
3121	174	196	229	323
3122	211	231	292	372
3123	255	309	344	422
3123	282	303	363	462
3124	167	190	227	326
3125	261	283	343	441
3125	279	305	361	440
3126	148	166	234	309
3127	146	168	226	306
3128	147	170	229	309
3129	159	178	242	339
3129	145	167	254	325
3130	237	259	315	413
3131	215	238	298	376
3132	147	170	228	307
3133	149	169	231	311
3133	284	306	365	445
3135	145	168	227	307
3135	146	168	230	307
3136	147	166	228	308
3137	145	167	228	306
3137	304	310	386	484
3138	147	169	228	325
3139	154	171	234	334
3140	256	278	347	415
3141	262	286	337	414
3142	192	214	271	350
3143	166	186	245	343
3144	246	269	327	425
3145	191	212	273	347
3146	152	174	229	309
3147	150	170	232	313
3148	148	171	231	311
3149	183	208	264	343
3150	242	264	325	417
3151	177	199	255	336
3152	148	171	227	315
3153	248	271	306	400
3153	242	263	319	418
3154	168	192	249	326
3154	149	172	227	307
3155	206	229	278	357
3155	150	173	228	308
3156	148	170	231	311
3157	148	170	232	309
3158	321	343	406	482
3159	199	222	284	360
3160	220	242	304	377
3161	149	171	233	309
3162	152	175	244	312
3163	227	237	312	406
3165	155	177	239	315
3165	155	172	241	317
3166	150	173	238	307
3167	231	254	309	392
3168	267	286	352	429
3169	148	169	233	325
3170	150	172	227	328
3171	161	175	249	322
3172	148	170	226	306
3172	231	253	308	388
3173	147	169	226	306
3173	147	169	227	307
3174	148	170	226	307
3175	263	285	339	422
3176	147	170	227	323
3177	148	170	226	306
3177	148	170	226	325
3178	220	243	297	378
3179	400	418	502	541
3180	292	302	315	420
3181	147	170	227	309
3182	236	259	307	389
3182	201	223	279	363
3184	148	170	226	306
3184	226	236	310	392
3185	148	170	232	312
3185	249	271	328	413
3186	147	170	227	307
3187	225	247	303	384
3187	210	232	289	369
3188	147	169	229	309
3189	147	169	227	307
3190	175	215	236	329
3191	202	257	280	351
3191	175	184	227	307
3192	226	260	301	381
3193	149	172	228	308
3194	149	171	227	307
3195	323	354	423	462
3196	269	284	357	399
3196	251	284	329	351
3197	270	293	328	419
3198	147	170	228	307
3199	148	170	227	306
3199	169	192	228	317
3200	215	236	306	414
3201	149	171	227	306
3202	261	284	317	409
3204	148	170	227	307
3204	148	170	227	307
3205	171	231	248	324
3206	341	362	421	502
3207	168	203	251	313
3208	179	201	259	338
3209	149	171	228	307
3210	208	230	284	364
3211	383	411	445	461
3213	246	290	321	400
3213	168	190	234	316
3214	162	185	239	318
3215	205	227	281	360
3216	150	179	229	309
3216	148	170	229	311
3217	278	300	358	456
3218	149	171	228	329
3219	149	171	227	307
3220	149	171	227	307
3220	179	199	257	336
3221	148	171	228	307
3222	148	171	228	308
3223	150	173	228	308
3224	147	169	226	310
3225	148	170	227	307
3226	233	255	311	395
3227	282	304	360	440
3228	251	268	355	392
3229	365	382	447	506
3230	197	218	278	358
3231	154	176	234	314
3231	180	202	261	341
3233	171	190	250	330
3233	252	270	355	390
3234	298	316	403	436
3235	215	237	295	375
3236	203	221	284	367
3237	282	304	366	442
3238	275	295	354	436
3239	160	182	252	325
3240	226	250	314	405
3241	146	167	227	309
3242	146	168	230	307
3243	183	199	264	344
3245	146	168	228	307
3246	194	215	273	371
3247	282	294	364	443
3248	171	194	227	320
3249	148	167	252	308
3249	146	167	230	307
3251	145	167	226	306
3251	193	213	275	353
3252	150	173	231	311
3253	181	200	263	342
3253	147	169	229	308
3254	244	266	329	422
3255	258	279	338	437
3256	249	271	331	429
3257	148	166	229	309
3258	162	185	226	317
3258	145	167	227	306
3259	145	167	227	306
3260	306	327	387	486
3261	183	205	265	363
3262	226	247	307	387
3263	145	168	226	306
3263	249	271	330	412
3264	146	167	226	306
3265	278	299	359	439
3266	146	167	228	307
3267	145	168	226	306
3268	255	276	336	416
3269	145	167	226	306
3269	229	251	309	390
3270	236	258	317	396
3271	147	167	227	308
3271	256	278	337	417
3272	144	167	226	308
3273	146	166	228	309
3274	184	207	265	345
3275	261	282	342	422
3276	150	171	233	311
3276	146	167	228	309
3278	184	206	265	344
3278	145	166	228	307
3279	229	252	310	393
3279	145	167	226	306
3281	145	167	226	324
3281	145	167	226	325
3282	225	247	306	404
3283	145	167	226	306
3284	146	170	228	307
3285	153	174	234	332
3286	194	214	227	343
3287	146	167	228	326
3287	254	276	335	435
3288	145	166	226	306
3289	156	178	237	317
3290	146	168	226	306
3291	201	218	250	349
3292	146	168	228	308
3292	146	168	227	306
3293	146	168	226	306
3294	235	256	316	399
3294	171	191	251	333
3295	188	210	266	355
3296	455	472	559	597
3297	407	421	439	505
3298	197	219	277	359
3299	146	168	226	309
3300	249	271	330	411
3301	150	173	230	311
3302	146	168	226	307
3302	283	305	365	446
3303	188	210	269	350
3304	171	192	251	333
3305	145	167	226	307
3306	145	167	226	306
3307	145	167	226	306
3307	245	288	311	400
3308	162	185	226	310
3309	306	322	363	444
3310	265	286	345	425
3310	147	209	227	310
3311	220	240	299	379
3312	146	168	227	306
3313	249	281	353	386
3314	297	342	377	457
3315	154	197	236	315
3316	260	282	340	422
3317	145	167	226	306
3317	235	257	315	396
3319	306	328	387	466
3320	152	174	226	306
3320	154	176	235	315
3321	231	253	312	392
3322	146	168	226	306
3323	145	167	226	305
3324	285	322	394	427
3325	315	337	396	478
3326	146	168	227	307
3327	145	167	227	306
3327	155	177	236	316
3328	145	168	227	307
3328	320	342	368	424
3329	646	664	725	804
3330	217	238	298	382
3331	203	222	283	363
3331	195	216	277	356
3333	246	264	326	406
3334	158	180	238	319
3335	148	167	230	334
3336	177	197	254	329
3337	147	167	228	308
3338	247	267	329	408
3339	253	273	333	415
3340	148	167	226	306
3340	160	182	240	319
3341	146	167	226	306
3342	147	167	227	307
3343	177	199	258	338
3344	147	167	229	308
3344	147	168	228	309
3345	435	451	540	577
3347	201	215	274	334
3347	238	258	317	400
3348	178	182	261	341
3349	276	298	357	437
3349	145	166	226	308
3350	342	361	449	484
3351	399	416	433	534
3352	148	169	227	308
3352	279	301	359	439
3353	147	167	277	312
3354	235	256	320	396
3355	207	210	291	369
3356	305	326	375	464
3357	148	170	229	307
3358	243	259	324	406
3359	265	283	347	429
3360	151	171	232	311
3361	148	167	234	327
3362	275	295	351	431
3363	154	170	237	314
3364	210	232	291	370
3364	147	168	229	308
3365	146	166	227	307
3366	247	270	328	407
3367	146	168	228	310
3368	272	293	354	431
3369	149	168	233	312
3370	156	178	237	339
3371	230	252	303	404
3372	148	170	228	326
3373	261	281	345	432
3374	249	270	331	410
3375	197	218	278	380
3376	145	167	226	325
3376	208	228	290	389
3377	210	230	293	373
3378	151	168	232	330
3379	167	189	249	329
3380	147	167	231	309
3381	150	167	230	321
3382	151	169	234	312
3383	164	185	251	326
3383	232	255	311	392
3385	147	169	226	329
3386	198	219	281	360
3387	146	167	226	307
3387	220	242	301	382
3388	147	168	229	309
3389	145	167	227	306
3389	193	214	277	354
3389	146	167	227	306
3391	148	170	226	306
3392	155	172	242	316
3392	257	275	339	418
3393	147	169	237	309
3394	148	171	233	313
3395	147	168	234	307
3395	191	212	275	355
3396	146	168	234	329
3397	146	167	231	328
3398	152	174	234	332
3399	182	185	262	345
3400	258	281	339	420
3401	250	271	332	434
3402	171	193	251	349
3403	230	252	311	392
3404	268	290	349	429
3405	238	260	319	399
3406	145	168	227	308
3407	146	167	228	310
3407	257	279	337	418
3408	145	167	226	306
3409	147	167	227	307
3410	145	167	226	306
3411	160	181	240	322
3411	249	267	354	389
3412	161	172	260	328
3413	356	365	417	469
3413	231	251	312	393
3414	145	167	226	307
3415	145	167	226	308
3416	145	167	226	306
3417	146	167	226	307
3418	259	280	340	419
3419	179	201	261	341
3420	236	258	317	398
3421	192	214	272	357
3422	146	167	227	307
3422	325	342	392	459
3423	170	213	236	325
3424	256	295	323	404
3424	271	290	350	430
3425	213	223	268	349
3426	146	168	226	306
3427	221	243	345	361
3428	319	339	381	453
3429	310	337	390	469
3430	237	258	319	397
3431	156	178	237	317
3432	145	168	226	306
3432	194	216	275	354
3433	185	207	266	355
3434	234	256	313	392
3435	146	168	226	307
3436	276	298	383	437
3437	264	286	345	425
3438	365	376	422	463
3439	194	216	237	328
3440	263	295	339	412
3441	147	167	227	307
3441	233	254	313	393
3442	221	243	300	379
3444	146	167	226	307
3444	685	707	764	845
3445	161	180	249	310
3446	148	167	228	309
3447	159	180	238	323
3448	148	168	226	307
3449	146	168	226	310
3450	209	231	291	370
3451	259	279	340	439
3452	148	167	232	311
3453	202	224	284	364
3454	152	168	227	307
3455	240	258	319	400
3456	215	235	297	377
3457	271	294	353	433
3458	145	166	227	307
3459	148	170	229	310
3459	146	168	226	306
3460	179	199	258	339
3461	146	167	231	308
3462	392	410	500	534
3464	154	173	233	314
3464	148	168	230	310
3465	251	273	331	411
3466	145	167	226	306
3467	148	168	228	313
3467	439	455	546	577
3468	248	266	355	389
3469	146	167	226	308
3470	275	297	357	435
3472	148	168	231	311
3472	239	261	324	400
3473	222	243	294	387
3473	150	169	232	330
3474	183	203	263	344
3475	146	167	227	307
3476	229	252	310	395
3477	257	278	352	418
3479	229	251	313	408
3480	148	168	229	309
3481	289	308	369	449
3481	147	168	230	308
3482	146	167	227	306
3482	305	327	355	451
3484	263	282	345	424
3484	272	292	437	465



==> data/runtime2.txt <==
time  none	 weak	strong	final
0	735	803	848	848
2	428	523	566	566
3	419	511	554	554
5	414	505	549	549
7	416	506	552	552
9	414	509	546	546
11	410	504	547	547
13	409	504	547	547
14	410	506	548	548
15	410	505	545	545
16	412	506	554	555
17	561	650	693	693
18	779	874	916	916
19	409	504	546	546
20	798	892	936	936
22	603	696	739	739
23	732	828	871	871
24	750	845	888	888
25	522	616	661	661
26	615	710	753	753
28	627	719	764	764
29	603	698	740	740
30	642	737	780	780
31	407	504	546	546
32	731	825	869	869
34	405	501	544	544
35	777	871	923	923
36	454	547	591	591
37	680	775	818	818
38	778	873	916	916
40	406	500	542	542
41	604	697	740	740
43	519	613	657	657
44	405	500	545	545
46	531	625	667	667
47	759	849	893	893
48	777	869	916	916
50	543	638	680	680
51	406	501	544	544
53	703	798	841	841
54	777	868	911	911
55	595	687	731	731
56	515	610	653	653
57	431	525	568	568
58	559	654	700	700
59	404	499	541	541
60	458	554	597	597
62	403	498	541	541
63	523	618	675	675
64	798	893	936	936
65	620	712	755	755
66	526	620	664	664
67	426	543	610	610
68	475	570	612	612
68	615	710	752	752
70	725	819	863	863
71	403	499	541	541
73	564	657	700	700
74	406	502	549	554
75	777	871	913	913
77	759	854	896	896
79	588	682	726	726
80	505	600	642	642
81	405	500	544	544
82	496	592	633	633
84	506	603	651	651
85	542	637	679	679
86	404	500	542	542
87	735	829	871	871
89	721	816	859	859
90	635	730	772	772
91	404	499	543	543
93	612	706	749	749
94	671	779	805	808
95	490	585	627	627
96	404	499	542	542
97	630	719	775	775
98	429	522	565	565
99	404	498	541	541
101	630	725	769	769
102	403	497	541	541
103	595	690	733	733
103	541	650	676	678
105	708	803	845	845
106	466	562	604	604
107	736	832	874	874
109	480	576	617	617
109	674	769	812	812
110	469	562	605	605
112	613	709	751	751
113	478	573	615	615
114	781	893	919	922
116	501	596	638	638
117	433	529	571	571
118	768	862	905	905
120	572	668	710	710
121	576	669	713	713
122	779	875	917	917
124	478	584	613	614
125	651	747	791	791
126	513	607	650	650
127	533	629	671	671
128	668	763	806	806
130	537	633	675	675
131	404	498	542	542
132	787	883	926	926
133	716	811	854	854
135	451	545	589	589
136	403	499	541	541
137	630	725	767	767
138	507	601	642	642
139	403	498	542	542
140	715	811	853	853
141	436	530	573	573
142	476	572	614	614
143	481	576	618	618
144	650	760	787	790
145	593	703	727	729
147	718	813	856	856
148	513	606	649	649
149	460	555	597	597
150	728	824	867	867
151	403	498	541	541
152	623	718	760	760
153	700	795	837	837
154	690	796	824	827
156	637	731	771	771
157	402	497	540	540
157	789	883	926	926
159	639	732	775	775
160	403	498	540	540
161	403	497	540	540
162	746	841	883	883
164	693	799	833	838
165	576	677	708	713
167	582	678	721	721
168	571	666	709	709
170	561	656	699	699
171	403	497	540	540
173	693	788	832	832
174	402	498	541	541
175	706	801	843	843
177	402	504	541	541
178	689	783	827	827
179	497	591	633	633
180	666	760	804	804
181	622	715	759	759
182	580	675	719	719
183	555	651	694	694
184	538	631	672	672
185	711	820	847	848
187	427	523	565	565
188	471	566	609	609
189	673	770	809	809
190	437	532	572	572
191	458	551	592	592
192	641	733	777	777
193	712	807	849	849
195	403	497	541	541
196	636	744	776	781
197	610	704	748	748
199	432	527	569	569
200	541	635	678	678
201	644	740	782	782
203	731	825	868	868
204	437	530	572	572
205	581	676	724	729
206	401	497	545	550
207	616	711	754	754
209	479	574	616	616
210	743	838	880	880
211	402	497	540	540
212	645	735	777	777
214	608	705	746	746
215	517	623	657	662
216	403	496	540	540
217	754	849	892	892
218	451	546	589	589
220	403	498	540	540
221	532	627	670	670
221	402	497	540	540
223	479	574	616	616
224	402	496	541	541
225	777	871	913	913
227	402	497	540	540
228	715	810	854	854
229	766	861	904	904
231	517	613	655	655
233	2463	2558	2600	2600
236	449	545	588	588
237	429	524	568	568
239	524	619	662	662
239	405	499	543	543
240	511	606	649	649
242	401	497	539	539
242	422	517	560	560
243	456	553	595	595
244	402	510	587	587
245	518	609	655	655
246	635	730	773	773
247	462	559	601	601
249	478	575	617	617
250	757	852	896	896
251	402	498	541	541
252	629	724	767	767
253	645	749	829	829
254	426	528	609	609
256	586	681	724	724
257	677	770	813	813
258	581	677	720	720
259	401	496	540	540
260	588	682	724	724
261	767	864	906	906
262	412	507	550	550
263	709	814	891	891
264	642	747	824	824
266	613	708	751	751
268	660	753	796	796
269	623	718	761	761
270	490	586	629	629
271	402	496	539	539
272	749	843	887	887
273	576	682	754	754
274	606	697	753	753
276	624	720	765	765
277	1001	1001	1001	1001
278	192	215	261	378
279	112	135	181	298
280	213	237	282	400
281	111	134	181	299
283	111	134	180	297
283	110	134	179	296
283	124	147	194	311
284	111	134	180	297
285	111	134	180	297
286	207	231	277	396
287	111	134	180	297
288	134	157	204	321
289	110	133	180	296
289	111	134	180	297
290	111	134	180	297
291	116	139	184	301
292	111	135	181	298
292	111	134	181	297
293	111	134	180	297
294	111	135	180	297
295	113	136	180	297
295	361	377	416	489
296	112	135	180	297
297	149	173	218	335
298	159	183	228	346
299	165	189	233	350
300	192	215	260	377
301	184	207	252	370
302	196	219	261	378
303	111	134	179	297
304	111	135	180	297
304	111	135	179	296
305	208	232	276	393
306	177	200	246	365
306	110	134	179	296
307	111	135	179	297
308	143	166	212	329
309	110	134	180	296
310	135	159	203	320
311	114	137	183	296
312	135	159	205	321
313	183	206	253	369
314	111	135	180	298
315	166	190	235	352
316	115	134	180	296
317	123	147	192	309
318	141	164	210	327
318	205	228	274	391
319	110	133	179	297
320	110	134	180	297
321	126	149	195	315
322	143	166	212	329
323	140	164	210	327
324	110	133	179	296
325	128	151	197	314
326	127	137	196	297
327	205	228	274	391
329	110	134	179	297
329	110	133	179	296
330	110	134	179	296
330	204	221	267	386
332	110	134	179	298
333	118	141	187	304
334	110	133	179	297
335	199	222	268	385
336	110	133	179	298
336	110	133	179	299
337	110	133	179	296
338	110	134	180	297
339	110	134	179	296
340	110	134	179	296
341	116	133	179	297
342	112	133	179	296
342	158	180	227	344
343	110	133	181	297
344	111	134	181	297
345	214	237	283	400
346	112	135	181	301
346	110	134	180	297
347	110	134	180	297
348	110	133	180	296
348	178	201	247	364
348	120	143	190	307
349	110	133	179	296
349	214	237	283	400
350	121	145	189	307
351	198	222	266	385
351	111	135	180	298
352	110	134	180	296
353	174	197	244	361
353	197	221	265	383
355	110	134	179	296
355	171	195	240	360
356	110	134	180	298
356	110	134	179	297
357	152	175	221	337
358	170	193	238	355
359	110	133	180	296
359	111	134	180	297
360	118	141	187	303
361	112	136	180	297
362	110	133	180	296
362	196	219	265	382
364	111	134	180	299
365	110	134	180	297
365	220	244	289	406
367	111	134	181	297
367	207	230	276	393
368	364	382	398	509
369	113	137	180	298
370	112	136	180	297
370	116	139	186	303
371	111	133	180	297
372	215	238	284	401
373	111	134	180	296
374	112	135	180	298
375	135	158	205	322
376	113	134	182	299
377	110	134	180	296
378	110	134	180	297
378	136	159	205	323
379	111	134	180	298
380	131	155	201	318
381	111	134	180	297
382	111	135	180	296
383	196	220	265	382
384	110	134	180	298
385	110	133	180	297
385	118	141	187	304
387	110	134	180	297
387	145	168	214	331
388	131	154	200	317
389	110	133	180	298
390	196	218	265	382
391	111	133	180	297
392	115	133	185	302
392	200	224	269	386
393	134	158	204	320
394	110	133	179	298
395	110	133	179	296
395	204	227	273	389
396	110	133	179	296
397	210	233	279	397
398	110	133	179	296
398	109	133	178	296
398	162	201	232	349
399	110	133	179	297
400	110	134	179	296
401	116	139	185	302
402	110	134	180	296
403	129	143	246	319
404	110	134	179	296
405	212	235	281	398
406	110	133	180	297
407	113	136	182	299
408	156	183	270	338
409	110	133	180	298
410	113	137	182	299
411	111	135	180	296
411	111	134	179	296
412	127	150	196	314
413	134	157	203	320
414	110	134	179	296
415	209	232	279	396
416	128	151	197	314
417	110	134	180	297
418	110	133	179	297
418	110	133	179	296
419	111	134	180	297
420	110	133	179	296
421	141	164	210	327
422	110	133	179	296
422	173	196	242	359
423	206	225	264	326
424	110	133	179	296
425	198	221	267	385
426	110	133	179	296
427	110	133	180	297
427	109	133	179	296
428	110	133	179	296
429	116	133	179	297
430	152	176	222	339
430	109	132	179	296
432	110	134	179	296
433	123	146	192	309
434	172	201	241	300
434	110	133	179	296
435	115	138	184	301
436	110	133	179	297
437	126	150	196	313
438	131	154	201	318
439	110	134	179	297
440	148	171	217	336
441	195	218	264	380
441	109	132	179	295
442	138	161	207	324
443	109	133	179	296
443	195	219	264	381
444	110	133	179	299
445	116	139	186	303
445	110	133	180	297
446	110	133	179	296
447	111	134	180	297
448	110	134	179	296
448	149	172	218	335
449	110	134	179	296
450	200	223	269	386
451	110	134	179	296
452	110	133	179	296
453	110	134	179	296
453	110	133	180	296
454	110	133	179	298
455	110	132	180	297
455	123	147	193	310
456	111	133	181	298
457	109	133	179	297
458	153	176	222	340
460	110	133	179	296
460	161	185	230	348
461	110	133	179	296
462	216	239	285	402
464	109	132	179	296
464	110	133	179	297
465	110	133	179	296
466	110	133	179	296
467	110	133	179	296
467	141	164	210	327
468	185	209	255	372
469	110	133	179	298
470	155	179	225	342
471	203	227	272	390
471	110	133	179	297
472	160	183	229	346
474	109	133	179	298
474	110	133	179	296
475	121	145	191	308
475	185	209	254	371
476	110	133	179	296
478	109	133	179	300
479	109	132	179	296
479	110	133	179	296
480	110	133	179	296
480	135	159	205	322
481	185	209	255	373
482	112	135	181	298
483	110	134	179	297
484	110	134	180	296
485	110	133	179	296
486	132	155	201	318
486	110	133	179	296
487	200	221	270	388
488	217	240	287	403
489	110	133	179	297
489	110	133	179	296
490	212	235	281	399
491	111	134	179	296
492	206	229	275	392
493	110	133	179	298
494	110	134	179	296
494	109	133	179	296
495	178	201	248	366
496	110	134	180	296
497	110	133	179	298
498	110	134	179	298
499	110	133	179	296
500	110	133	179	296
500	123	146	192	309
501	110	133	180	296
502	110	133	179	298
503	114	137	184	300
504	109	133	179	296
504	194	218	264	381
505	188	211	257	374
506	110	133	179	296
507	110	133	180	297
507	110	133	179	296
508	110	133	179	296
508	146	170	216	333
509	110	133	179	297
510	110	133	179	297
511	214	234	275	352
511	174	197	228	340
512	224	247	287	404
512	211	235	280	397
513	117	140	186	303
513	149	171	219	335
515	110	133	180	296
515	169	193	238	355
516	224	237	323	374
516	110	133	179	296
517	166	190	235	352
518	216	239	285	402
519	110	134	180	296
520	183	207	252	369
521	111	134	181	297
522	111	134	179	296
523	136	159	206	322
523	110	133	179	297
523	121	144	189	306
524	111	134	180	297
526	183	200	297	365
527	110	134	179	296
528	110	134	179	296
528	110	134	180	296
529	110	133	179	296
529	110	134	180	296
531	112	135	180	299
531	111	134	180	297
532	112	133	179	296
533	111	134	180	297
534	110	134	180	297
534	110	133	179	297
535	203	226	273	389
535	191	214	239	357
537	174	197	244	361
538	110	133	179	297
538	152	175	221	339
539	110	133	179	296
540	211	235	281	398
541	116	139	180	296
542	188	211	258	374
543	110	133	179	296
544	110	133	179	296
545	215	238	285	402
546	110	133	180	299
547	151	173	220	338
547	120	143	190	307
548	160	183	229	346
549	110	133	179	296
550	110	133	179	296
551	109	133	179	296
551	111	134	180	299
552	186	209	256	373
553	110	133	180	297
553	198	221	268	384
554	111	134	180	296
555	162	185	232	349
556	164	187	234	354
557	110	133	180	296
557	205	228	274	391
558	218	242	288	404
560	147	170	216	334
560	162	186	232	349
561	109	133	179	296
562	194	217	263	381
563	110	133	180	296
563	126	149	196	313
564	110	134	179	296
565	189	212	259	376
566	110	133	180	296
567	183	206	252	371
567	180	203	249	367
568	173	195	243	359
569	109	133	179	296
570	174	197	243	360
570	186	209	255	372
571	110	133	179	296
572	110	134	179	298
573	110	132	180	298
573	211	235	281	398
573	131	155	201	318
574	110	133	179	296
575	144	167	214	331
576	110	133	180	296
576	111	134	179	296
577	207	230	277	394
579	109	133	180	296
579	110	134	180	297
580	110	133	179	296
581	110	133	178	298
581	110	133	180	298
582	149	172	218	336
583	137	160	207	323
584	110	133	179	296
585	122	146	192	311
587	110	133	179	296
587	110	133	179	296
588	109	132	179	296
589	110	133	179	297
590	109	133	179	296
591	129	152	198	316
592	109	133	178	296
593	110	136	180	296
594	110	134	180	297
595	110	133	179	296
595	133	156	203	320
596	111	133	180	298
596	110	133	179	297
597	206	229	276	393
598	109	133	179	297
598	109	133	179	296
600	109	133	179	296
600	141	165	211	328
601	110	133	179	296
602	110	133	179	296
603	110	133	179	296
604	110	133	179	296
604	110	133	179	296
605	110	133	179	298
606	110	133	179	296
607	109	133	179	296
608	153	176	222	339
609	110	133	179	296
610	110	133	179	296
610	188	211	257	377
611	109	133	179	296
612	190	214	260	376
613	163	187	233	350
614	111	132	180	297
615	109	132	178	296
615	198	221	268	385
616	110	133	179	296
617	110	133	179	296
617	201	224	270	387
618	117	141	187	303
619	110	133	180	296
620	255	275	281	388
621	109	133	179	296
621	110	133	179	296
623	110	133	179	297
623	200	224	270	387
624	211	234	280	397
626	139	162	209	326
627	146	169	215	332
628	110	133	179	296
628	109	133	179	296
630	109	133	179	296
630	188	211	255	374
631	109	133	179	296
632	110	133	179	296
632	111	134	181	298
633	109	133	179	296
633	110	133	179	295
634	110	133	179	296
635	109	133	179	296
635	135	151	248	316
636	201	222	270	387
637	110	133	179	296
637	194	218	264	381
638	109	133	179	296
639	109	133	179	296
640	171	194	241	358
640	298	315	361	478
641	110	133	179	296
643	122	145	192	309
644	109	133	179	296
645	110	133	179	296
646	284	308	354	470
647	110	133	179	296
648	110	133	178	296
649	109	133	179	296
650	110	133	179	297
651	116	138	185	303
651	110	133	180	297
652	110	134	180	296
653	158	182	223	340
654	109	132	179	296
655	110	133	179	296
656	109	133	179	298
657	110	133	179	296
658	109	132	179	296
659	109	133	179	295
660	110	133	179	296
661	110	133	180	299
662	206	230	275	392
663	153	177	223	340
664	110	134	178	296
664	110	133	179	296
665	207	231	277	394
666	110	134	179	296
666	109	132	179	296
667	188	211	257	374
668	199	223	269	387
669	181	198	244	363
671	215	239	284	403
671	110	133	180	296
672	171	194	240	357
673	156	179	226	343
674	110	133	179	296
674	180	203	250	367
676	111	134	180	299
676	109	133	178	297
677	210	234	280	396
678	110	133	180	297
679	109	133	179	296
680	178	202	248	365
681	110	133	179	296
682	110	133	179	296
682	161	184	230	347
683	110	134	179	296
683	109	133	179	296
684	110	132	179	296
685	109	133	179	296
685	150	173	219	335
685	182	204	252	369
686	110	133	181	296
687	110	133	179	296
688	111	133	180	297
689	110	133	179	298
690	117	140	186	303
691	110	133	179	296
692	110	134	180	296
693	109	133	178	296
694	110	133	180	299
695	171	194	240	357
696	110	133	179	296
697	110	133	179	296
697	207	230	276	393
698	176	199	244	361
699	110	133	180	296
699	184	207	254	372
700	132	156	201	318
701	142	166	212	328
701	110	133	179	296
701	109	133	179	296
702	109	133	179	296
702	112	135	182	298
703	168	191	237	354
704	110	133	180	298
705	135	159	205	322
706	210	233	279	396
706	109	133	179	296
708	110	133	178	295
709	109	132	179	297
710	128	152	198	314
711	171	195	241	358
711	110	133	179	296
712	166	189	235	352
713	195	219	264	383
714	176	199	244	361
715	135	158	204	321
716	110	133	180	296
717	110	133	179	296
718	109	132	179	297
718	109	132	186	296
719	110	134	179	298
719	110	132	179	296
720	120	143	190	306
721	110	133	179	296
721	110	133	179	296
722	194	218	264	380
722	109	133	179	295
723	110	133	179	295
724	110	133	179	296
725	122	145	190	308
725	127	150	196	313
727	210	233	279	396
728	109	133	179	296
728	346	366	406	483
730	110	133	179	296
731	147	170	216	333
732	191	215	261	378
733	109	133	179	296
733	274	297	343	461
734	110	133	180	299
735	117	140	186	303
735	114	138	184	301
737	109	133	179	296
737	109	133	179	295
738	187	211	256	373
739	110	133	179	297
741	172	196	241	358
742	110	133	179	296
742	110	133	180	297
743	220	237	333	402
744	111	135	179	296
745	125	148	195	311
746	109	132	179	295
747	109	133	179	296
747	141	164	210	327
749	191	207	254	371
749	111	133	179	297
750	110	133	179	296
751	109	133	179	296
752	112	136	181	298
753	109	135	179	296
754	110	134	179	298
755	111	137	180	295
756	110	133	179	296
757	213	235	282	399
757	165	188	235	352
758	109	133	179	298
759	110	133	180	296
760	175	199	244	362
761	110	133	179	296
762	110	133	179	295
763	110	134	179	296
764	110	134	179	298
765	202	226	272	389
766	110	133	179	296
767	110	133	179	296
767	168	191	238	355
768	161	185	231	348
769	110	133	179	296
770	198	221	268	384
771	110	133	179	296
772	110	133	179	296
772	128	152	198	315
773	213	230	276	395
774	110	134	180	297
775	147	171	217	334
776	176	199	244	361
776	110	134	179	296
777	110	134	179	296
778	109	133	179	295
779	110	133	179	297
780	110	133	179	296
780	121	145	191	307
781	150	174	219	336
781	110	133	179	296
782	123	146	192	309
783	138	162	207	326
784	110	133	180	297
785	159	182	228	345
786	111	134	179	296
787	157	181	227	344
788	117	140	179	298
789	110	133	179	296
789	110	133	179	296
790	217	240	286	403
791	110	133	179	296
793	132	155	201	318
793	172	196	241	358
794	111	134	179	296
794	110	133	179	296
795	167	190	235	353
796	111	134	180	298
797	110	133	179	298
798	135	158	205	321
799	110	133	180	296
800	200	224	269	386
801	110	134	179	296
802	114	134	183	302
803	109	133	178	298
803	187	211	257	373
804	110	133	179	297
806	140	163	210	326
806	110	133	179	296
807	116	140	179	297
807	115	138	184	302
808	140	164	210	327
809	110	133	179	296
810	127	150	196	314
811	134	157	204	321
812	211	234	281	397
812	112	136	181	300
812	201	228	270	388
813	163	187	232	350
814	110	133	179	296
815	109	133	179	296
815	170	193	239	357
816	110	133	179	297
816	109	132	179	297
817	109	133	179	295
818	134	158	204	321
819	109	132	179	295
819	154	177	223	340
820	208	231	278	395
821	109	133	179	298
822	110	133	179	296
823	148	171	217	335
823	139	162	208	325
825	135	159	205	322
825	154	177	224	341
826	110	133	179	298
827	109	133	179	296
828	174	197	244	360
829	109	133	178	295
829	110	133	180	297
830	109	133	179	296
831	109	133	179	296
831	110	133	179	296
832	109	132	179	296
833	109	132	179	296
833	217	240	287	404
834	110	133	179	296
835	110	133	179	296
836	199	223	269	385
837	110	133	179	296
838	110	133	179	296
839	110	133	179	296
839	110	134	180	299
840	134	157	204	321
840	298	321	354	467
841	109	135	179	296
842	110	133	179	296
843	110	133	179	296
843	179	202	248	365
844	109	133	179	296
844	110	133	179	296
845	144	168	214	330
846	110	134	179	296
847	109	133	179	295
848	109	133	179	295
848	214	237	284	401
849	110	133	180	296
850	310	334	373	482
851	117	141	179	296
852	145	168	214	331
853	140	163	210	326
854	110	133	179	296
854	110	133	180	297
855	218	235	281	398
857	112	136	182	299
858	110	132	179	296
859	110	133	179	296
860	207	230	277	394
860	110	133	179	297
861	110	133	180	299
861	109	132	179	296
862	110	132	179	296
863	216	240	286	403
864	110	134	179	296
865	204	227	273	390
866	184	218	303	372
866	110	133	179	296
867	110	133	179	297
868	110	133	179	298
869	110	133	179	296
870	186	208	255	372
871	109	133	179	298
871	110	133	179	296
872	110	133	180	296
873	110	132	180	296
874	110	133	180	297
875	136	159	205	322
876	160	183	229	348
876	110	133	179	297
877	110	133	179	296
878	109	133	179	296
878	136	159	205	322
879	110	133	180	297
880	110	132	180	297
881	179	196	242	361
882	110	133	180	297
883	147	170	217	334
884	110	133	179	296
885	157	181	227	344
886	110	133	179	298
887	109	133	179	296
887	195	219	265	382
888	109	132	179	296
889	109	133	179	296
890	110	134	179	296
891	109	133	179	298
892	167	191	236	353
893	110	133	179	295
893	112	135	181	298
894	110	133	179	296
895	123	146	191	308
896	217	240	286	403
896	109	133	179	298
897	120	144	189	307
897	184	207	251	368
898	110	133	179	296
899	110	133	180	297
900	110	133	179	296
900	170	193	239	358
901	109	133	179	296
902	162	186	231	348
904	109	133	179	296
904	111	133	180	297
905	174	198	244	363
906	109	133	179	296
907	159	183	229	346
907	176	199	245	363
908	109	133	179	296
909	110	133	180	296
910	109	132	178	295
911	110	134	179	298
911	109	133	179	298
912	109	133	179	295
913	116	139	185	302
914	110	134	180	296
915	138	162	208	326
916	110	133	179	296
917	213	236	282	399
919	110	134	179	296
919	110	133	179	297
920	170	194	240	358
921	110	133	179	297
922	109	133	179	297
923	109	132	179	295
923	165	187	234	351
925	109	133	179	296
925	173	196	242	359
926	152	176	221	339
926	110	133	179	296
927	110	133	179	296
927	132	155	201	318
928	144	168	213	330
929	110	132	179	296
930	119	152	189	305
931	109	132	178	298
931	110	133	179	297
932	110	132	179	296
932	143	166	212	329
934	111	134	179	296
935	188	211	258	374
936	110	133	180	299
937	176	198	245	362
938	110	133	179	296
939	110	133	179	297
939	109	133	179	296
940	165	188	235	352
941	110	134	180	296
942	185	208	254	371
943	188	211	257	374
944	110	133	180	296
945	381	400	440	517
946	110	133	179	296
947	109	133	179	295
947	142	166	212	329
948	109	133	179	296
949	110	133	179	296
950	110	133	179	297
951	149	173	218	335
951	109	133	179	296
952	110	133	179	296
953	109	133	179	296
954	110	133	179	296
954	146	169	215	332
955	193	216	262	379
955	144	166	213	330
956	151	175	221	337
956	110	134	179	296
957	110	133	179	296
958	110	134	179	296
959	110	133	179	297
960	121	139	179	296
961	109	133	179	296
961	110	133	179	296
962	109	133	179	296
963	110	133	179	297
963	174	198	244	361
964	110	133	179	296
964	110	134	179	296
966	197	220	266	383
967	110	133	179	296
967	109	132	179	295
968	111	134	180	297
969	110	133	179	296
969	110	133	179	296
970	218	241	287	404
971	109	133	179	296
972	110	133	179	296
972	176	199	245	362
973	214	237	283	400
974	110	133	179	296
975	120	143	190	307
976	109	133	179	297
977	110	134	179	296
977	147	171	217	333
978	109	132	179	295
978	111	134	180	297
979	110	133	179	296
979	109	132	179	296
980	198	221	268	386
980	146	169	215	333
981	109	133	179	296
982	109	133	179	296
983	109	133	179	295
984	115	133	185	299
985	110	132	179	296
986	109	133	178	298
987	110	133	178	296
988	203	227	272	390
989	110	133	179	296
990	110	133	179	296
991	143	167	213	330
992	179	203	248	365
993	110	133	179	296
994	110	133	179	295
994	109	133	179	296
995	166	189	236	353
996	110	133	179	296
997	110	133	179	296
998	113	136	183	300
998	109	133	178	295
998	161	184	230	347
999	110	133	179	296
1001	203	226	272	389
1002	110	133	180	297
1003	109	133	178	295
1004	109	133	179	295
1004	110	133	179	296
1006	139	162	208	325
1007	110	133	179	296
1008	110	133	179	296
1008	130	154	200	316
1009	216	240	286	403
1010	115	139	185	301
1011	109	133	179	296
1012	204	228	274	391
1013	157	181	226	346
1014	110	133	179	299
1014	109	133	178	298
1015	109	133	178	296
1015	110	132	179	296
1017	195	218	264	381
1017	151	174	220	337
1018	110	133	179	296
1019	110	133	179	296
1020	171	193	241	357
1021	109	133	179	296
1022	116	139	185	303
1024	110	133	179	297
1024	209	232	278	395
1025	156	179	225	343
1025	203	225	272	389
1027	110	133	179	296
1027	175	198	244	361
1029	109	133	179	297
1030	110	133	179	296
1031	110	133	179	295
1032	110	133	179	296
1033	128	152	197	315
1034	110	133	179	297
1035	110	133	178	295
1036	122	145	191	308
1037	110	133	179	296
1038	110	133	179	297
1038	190	214	260	379
1039	110	133	179	297
1040	164	187	233	350
1041	179	202	248	365
1042	109	133	179	296
1042	123	146	192	309
1043	208	231	277	394
1044	110	133	179	298
1045	110	133	178	295
1045	166	190	235	352
1046	110	133	179	296
1047	189	212	258	376
1048	110	132	179	296
1048	212	248	282	398
1050	110	133	179	297
1050	115	138	184	301
1050	110	133	180	296
1051	109	133	179	296
1052	110	133	180	297
1052	132	155	201	318
1053	109	132	179	296
1054	232	255	266	379
1054	113	133	183	300
1055	214	238	284	401
1056	110	133	178	295
1057	109	132	179	296
1058	199	223	268	385
1058	170	203	239	356
1060	109	133	179	295
1060	130	153	200	317
1061	119	142	187	304
1061	109	132	179	296
1062	110	133	178	295
1063	109	133	179	295
1063	164	187	233	350
1064	110	133	179	296
1065	110	133	179	295
1065	175	198	243	360
1066	110	134	179	296
1067	215	238	284	401
1067	158	181	227	344
1068	172	192	241	300
1069	110	133	179	296
1069	114	137	179	296
1070	110	133	179	296
1071	109	132	178	295
1072	109	133	179	296
1073	183	192	230	300
1073	203	227	272	389
1074	112	134	178	296
1075	186	210	255	372
1076	111	134	179	296
1077	192	215	261	378
1078	110	133	179	296
1079	110	133	179	296
1080	161	184	230	347
1081	110	133	178	296
1081	109	133	179	296
1082	170	193	240	356
1083	110	133	179	296
1084	110	133	179	296
1085	109	133	179	296
1086	109	132	179	296
1086	110	133	179	296
1087	110	133	179	296
1087	110	133	179	296
1088	112	136	181	298
1089	110	133	179	296
1090	192	215	262	378
1091	109	132	179	296
1092	110	133	179	296
1092	154	177	223	340
1093	109	133	179	296
1094	110	134	180	297
1095	110	133	179	296
1096	110	133	178	295
1097	110	133	179	297
1098	212	235	281	398
1099	110	133	179	296
1101	171	195	240	358
1102	109	132	179	296
1102	142	165	211	328
1103	159	182	223	340
1104	110	133	178	298
1104	109	133	179	295
1105	207	231	276	393
1106	109	133	179	296
1106	109	132	179	295
1107	164	187	233	350
1108	110	133	179	296
1109	110	133	179	298
1110	109	132	178	296
1111	109	133	179	296
1111	109	133	179	296
1112	163	186	232	349
1114	110	133	179	299
1114	110	133	179	298
1115	109	133	179	296
1116	172	195	242	358
1116	110	133	179	296
1117	109	132	179	296
1118	109	133	179	296
1118	140	163	209	326
1119	109	133	178	296
1119	109	133	179	296
1120	110	133	179	296
1121	109	132	179	296
1122	110	133	179	296
1122	154	177	223	342
1123	167	190	236	355
1124	110	133	178	296
1125	124	147	193	311
1126	128	152	199	315
1126	110	133	178	295
1127	109	132	179	296
1128	109	133	179	298
1128	142	165	211	330
1129	110	133	179	296
1130	109	132	179	295
1131	111	134	179	296
1131	110	133	179	296
1132	109	132	179	295
1133	115	139	184	303
1134	110	133	179	296
1135	191	215	261	378
1136	110	133	179	296
1137	110	133	180	296
1138	110	133	179	297
1138	137	161	207	326
1139	110	133	179	296
1140	157	180	227	344
1141	110	132	179	296
1142	109	133	179	295
1143	109	132	179	298
1144	110	133	179	297
1144	110	132	179	296
1145	109	132	178	296
1145	125	148	194	311
1146	109	133	179	296
1147	160	183	229	346
1148	110	133	179	298
1149	110	133	179	296
1149	110	134	179	296
1150	127	150	196	313
1150	133	157	202	319
1151	110	133	179	296
1152	154	178	223	341
1152	109	133	179	296
1153	162	185	232	350
1154	110	133	180	296
1155	126	150	196	313
1156	110	133	178	296
1157	110	133	178	295
1158	109	142	179	296
1158	110	134	179	296
1159	109	132	179	296
1160	201	224	270	387
1161	111	134	179	296
1162	109	132	179	296
1162	298	318	359	436
1163	116	140	186	303
1165	109	132	179	296
1165	195	218	265	382
1165	109	132	179	295
1167	110	133	179	296
1168	176	200	246	363
1169	110	133	179	297
1169	110	133	179	295
1170	123	147	193	310
1171	118	141	187	304
1172	187	211	257	374
1172	176	199	245	362
1173	210	233	280	397
1174	184	207	254	370
1175	116	139	185	302
1176	109	133	179	296
1177	126	149	195	312
1178	112	136	181	297
1179	109	133	179	296
1180	171	195	241	357
1181	110	133	180	297
1181	109	132	178	295
1182	196	219	264	382
1183	149	171	218	335
1184	111	134	179	295
1186	196	219	265	382
1187	110	134	179	296
1187	114	137	183	300
1189	249	270	318	435
1189	110	133	179	297
1190	109	133	178	295
1191	110	133	179	296
1192	110	133	179	296
1193	167	190	236	353
1193	258	284	327	444
1194	110	132	179	296
1196	199	222	268	385
1197	118	142	188	305
1197	183	207	253	370
1199	109	133	179	298
1200	110	133	179	296
1200	205	228	275	392
1201	110	133	179	296
1202	109	133	179	296
1203	109	132	179	296
1204	110	133	179	299
1205	109	133	179	295
1205	187	210	257	374
1207	115	138	184	301
1208	109	133	179	296
1209	115	132	178	297
1209	110	133	179	296
1210	110	133	179	296
1211	110	132	180	297
1212	167	190	236	353
1212	115	138	184	301
1213	129	153	198	316
1214	113	132	182	300
1215	109	132	179	296
1215	117	140	187	304
1216	110	133	179	295
1217	109	132	178	296
1218	124	147	194	311
1219	109	133	179	298
1220	109	133	179	296
1220	213	236	282	399
1221	111	134	179	296
1222	169	192	238	355
1222	216	239	284	401
1223	147	170	216	335
1225	121	144	191	308
1226	109	133	179	295
1226	109	133	179	296
1227	172	195	241	359
1227	152	176	222	338
1228	156	179	226	343
1230	109	132	178	295
1230	199	222	268	385
1231	110	133	179	297
1232	115	139	185	304
1233	170	193	239	358
1233	125	148	195	312
1234	110	132	179	296
1235	199	222	268	385
1236	110	133	179	296
1237	122	145	191	310
1238	169	192	238	355
1239	109	132	179	295
1240	210	234	279	396
1241	109	132	178	296
1242	109	133	179	297
1242	215	238	284	403
1243	109	132	179	295
1244	109	133	179	295
1245	218	241	287	405
1246	110	133	179	296
1247	196	219	265	383
1249	110	133	179	296
1249	109	132	179	296
1250	109	132	179	296
1250	162	185	232	349
1251	109	133	179	296
1252	125	147	194	312
1253	140	164	209	328
1254	109	133	179	296
1255	167	190	236	353
1256	109	132	179	296
1257	137	171	206	323
1258	120	143	189	308
1258	120	143	189	307
1259	110	133	179	296
1260	170	193	239	356
1261	110	133	179	296
1262	109	133	178	298
1263	124	147	194	310
1263	173	196	242	359
1265	125	148	194	311
1265	195	219	265	382
1266	188	212	258	375
1266	110	133	179	296
1267	165	188	235	352
1269	110	133	178	295
1269	109	133	179	296
1270	110	133	179	295
1270	209	232	278	395
1272	109	133	179	295
1273	109	133	178	295
1273	125	148	194	317
1274	109	133	178	296
1275	162	185	231	348
1276	109	132	178	295
1277	201	224	256	371
1279	109	133	179	296
1279	110	133	179	296
1280	172	195	242	358
1281	110	133	179	296
1282	111	134	179	296
1283	205	228	274	391
1284	109	133	179	296
1285	187	210	256	374
1286	114	137	183	301
1287	109	133	178	295
1288	210	234	274	382
1288	166	189	236	352
1289	110	134	179	297
1290	150	173	219	336
1291	216	240	285	403
1292	109	132	179	296
1293	109	133	178	295
1294	109	133	179	296
1295	154	177	223	340
1296	110	132	179	297
1296	109	132	179	296
1298	168	191	202	317
1298	109	132	178	295
1298	153	176	223	341
1300	125	148	194	311
1300	162	185	232	348
1301	110	133	179	296
1302	109	133	179	296
1302	259	281	333	396
1303	137	161	207	325
1304	109	133	179	296
1305	109	133	179	296
1305	181	204	251	368
1306	109	133	178	295
1307	110	133	180	296
1307	159	182	229	347
1309	109	133	179	295
1309	109	133	179	296
1310	110	133	178	295
1311	204	228	274	391
1311	110	134	179	296
1312	109	133	178	295
1313	110	134	179	298
1314	110	133	179	295
1314	110	133	179	295
1315	111	134	179	295
1315	203	226	272	389
1316	110	133	179	296
1318	110	133	179	296
1319	110	134	179	296
1319	144	168	214	331
1320	125	149	194	311
1321	109	133	179	296
1321	110	132	180	298
1322	109	132	179	295
1323	179	203	248	365
1324	109	132	179	296
1326	192	215	261	378
1327	110	133	179	297
1328	109	133	179	296
1328	166	190	235	352
1329	110	133	179	296
1329	192	215	261	378
1330	178	202	247	364
1331	115	138	184	301
1332	110	133	179	296
1332	131	155	201	317
1333	110	133	178	295
1333	140	163	208	324
1334	110	133	179	296
1335	185	208	254	371
1336	109	133	179	296
1337	178	201	247	364
1338	204	227	273	390
1339	110	133	179	296
1339	110	133	179	296
1340	194	218	263	382
1341	109	133	179	298
1342	110	133	179	295
1343	110	134	178	296
1344	110	133	179	296
1345	120	143	189	305
1345	196	219	264	384
1346	109	133	179	296
1347	186	210	256	373
1348	109	132	178	296
1348	213	236	283	400
1350	109	132	179	296
1350	131	150	200	313
1351	111	133	180	297
1352	191	214	260	377
1353	115	138	184	301
1354	109	132	179	295
1355	109	133	178	295
1356	109	132	178	297
1357	110	133	179	295
1358	168	192	238	355
1359	109	133	179	296
1359	110	133	179	296
1360	168	191	238	355
1361	109	132	179	297
1361	109	132	179	296
1362	110	133	179	296
1363	109	133	178	296
1364	112	132	179	296
1364	109	133	179	296
1365	119	142	189	306
1366	109	132	179	295
1368	109	133	178	295
1368	121	144	190	307
1369	109	133	179	296
1370	109	133	179	296
1370	140	163	209	328
1372	110	133	179	296
1373	196	219	265	381
1373	168	191	237	354
1374	109	133	179	295
1375	110	132	179	296
1376	151	175	221	338
1377	110	133	179	296
1377	110	133	179	296
1378	152	176	221	338
1380	123	147	193	310
1381	369	391	401	512
1382	122	145	192	309
1383	110	133	180	297
1383	109	133	179	296
1384	110	133	179	296
1385	247	259	327	383
1386	110	133	179	296
1387	197	220	266	384
1388	146	169	215	332
1389	109	133	178	295
1390	195	219	265	382
1390	142	166	212	329
1391	109	133	179	296
1392	148	171	217	334
1393	109	132	179	295
1393	190	213	259	376
1395	114	138	183	300
1396	175	198	294	357
1396	169	182	203	318
1396	109	132	179	295
1397	109	133	179	295
1397	140	163	210	327
1398	109	133	178	296
1399	109	133	179	296
1400	123	147	193	310
1401	275	293	333	396
1401	114	132	179	296
1402	111	134	180	297
1403	177	200	246	363
1404	110	133	179	296
1405	114	136	184	301
1406	109	133	179	296
1407	219	234	273	383
1408	110	132	179	296
1408	110	133	179	296
1410	109	132	178	295
1410	143	165	212	329
1411	110	133	179	297
1412	163	189	232	349
1414	109	133	178	295
1414	110	133	179	296
1415	205	229	274	391
1416	111	134	179	296
1417	142	165	212	330
1418	121	144	190	307
1419	110	133	179	296
1419	110	133	179	296
1420	209	232	278	396
1421	110	133	179	295
1422	110	132	180	299
1423	185	209	255	372
1424	110	133	179	296
1425	147	170	217	334
1426	109	132	187	296
1427	114	132	183	300
1427	181	203	250	367
1428	110	132	179	296
1429	110	132	179	296
1429	109	132	179	296
1430	110	132	180	297
1431	109	133	179	298
1432	109	132	179	296
1433	109	132	179	296
1433	193	216	263	379
1435	110	133	179	297
1436	112	132	181	300
1436	110	133	180	299
1437	177	199	246	364
1438	172	195	242	358
1440	110	133	179	296
1440	144	167	214	331
1441	121	145	190	307
1441	109	133	179	295
1442	109	132	179	298
1442	149	172	218	335
1443	109	133	179	296
1443	217	240	286	403
1444	191	213	260	377
1446	165	188	235	352
1446	110	133	179	297
1446	109	133	179	296
1447	113	136	182	299
1447	194	217	263	381
1448	164	188	234	351
1449	110	133	179	296
1450	178	201	247	365
1450	215	238	284	403
1452	186	209	256	372
1453	109	132	179	295
1453	136	159	205	322
1454	109	133	179	296
1455	109	133	178	295
1456	132	155	201	320
1457	109	132	179	295
1458	175	198	244	361
1458	214	238	284	401
1459	110	133	179	295
1460	139	162	208	325
1461	110	133	179	297
1462	110	133	180	297
1462	207	230	276	393
1463	205	228	275	392
1464	109	132	179	296
1464	109	133	179	296
1465	194	217	263	380
1466	109	132	178	296
1467	110	133	179	296
1467	110	133	179	296
1468	110	133	179	297
1468	195	218	265	381
1469	109	133	178	295
1470	110	133	179	297
1472	140	163	209	326
1473	131	154	200	317
1474	109	133	179	296
1475	110	133	179	296
1475	168	191	237	356
1476	109	132	179	296
1477	182	206	252	369
1479	109	132	179	296
1479	109	132	179	296
1480	125	148	195	311
1480	172	195	241	358
1481	109	132	178	298
1481	110	133	179	296
1482	109	132	179	296
1483	109	133	179	296
1483	192	215	262	379
1484	109	132	178	295
1485	183	206	253	370
1485	109	132	178	295
1486	110	133	179	296
1488	109	133	178	295
1488	142	165	211	328
1489	109	133	179	296
1490	274	293	334	411
1491	109	132	179	296
1492	109	132	179	296
1493	123	146	193	309
1494	110	134	180	297
1495	109	133	179	296
1496	125	148	194	311
1497	168	191	237	354
1498	129	152	199	315
1499	110	133	179	296
1500	180	202	249	366
1501	110	133	180	296
1503	109	132	179	296
1503	182	204	251	368
1504	201	224	270	387
1505	168	191	238	355
1506	114	138	179	296
1507	109	133	178	296
1508	110	132	179	296
1508	170	193	240	357
1509	185	207	255	372
1510	175	198	244	363
1511	110	133	179	296
1512	216	239	286	402
1513	192	215	262	378
1514	109	132	179	297
1514	111	133	180	297
1515	180	204	261	321
1516	110	133	179	296
1517	109	132	179	295
1518	109	133	179	296
1518	199	222	268	385
1519	110	133	179	296
1520	204	227	273	390
1521	110	133	179	296
1522	109	133	179	296
1523	112	133	181	298
1523	109	132	179	296
1524	109	133	179	296
1525	109	133	179	296
1525	204	227	273	392
1527	109	133	179	296
1527	205	228	275	392
1528	109	133	179	296
1529	110	133	179	296
1529	110	132	179	296
1530	109	133	178	295
1530	147	170	216	333
1531	110	133	179	299
1532	149	172	219	335
1532	214	237	284	400
1533	167	191	237	354
1535	110	133	180	297
1536	109	133	179	295
1537	110	133	179	296
1538	133	155	202	321
1539	110	133	180	297
1540	109	132	179	296
1541	109	133	179	296
1542	159	183	228	345
1543	109	133	179	296
1544	109	133	179	296
1545	109	132	179	298
1547	110	133	179	296
1548	109	132	178	295
1549	109	133	179	295
1550	142	165	211	328
1551	135	158	204	324
1552	184	207	253	370
1552	199	223	269	386
1553	185	208	255	371
1554	109	132	178	295
1554	109	133	179	296
1555	177	201	247	364
1555	155	178	224	341
1556	109	133	179	295
1557	110	133	180	296
1558	183	206	251	369
1558	113	136	182	299
1559	109	133	179	296
1560	109	133	179	300
1560	115	138	185	303
1561	109	133	179	296
1561	109	132	179	296
1562	175	198	244	362
1562	188	212	258	375
1563	181	204	250	368
1565	110	132	179	296
1566	168	191	236	353
1566	109	133	179	296
1567	109	133	178	295
1568	109	133	178	295
1569	110	133	179	297
1570	109	132	179	296
1570	125	148	194	311
1571	109	133	179	295
1571	109	132	179	296
1572	110	133	180	296
1572	209	232	279	395
1573	176	200	246	363
1575	127	150	197	313
1576	109	132	179	296
1577	109	133	179	296
1578	183	206	253	370
1579	110	134	178	297
1580	109	133	179	296
1580	179	203	248	366
1581	110	134	179	296
1582	118	141	187	304
1583	109	132	179	295
1583	154	177	223	341
1584	109	133	179	298
1585	109	132	179	296
1586	117	140	186	303
1587	110	133	179	296
1587	189	212	258	376
1588	158	181	228	345
1589	109	133	179	298
1589	110	133	179	298
1591	115	139	179	296
1591	110	133	179	296
1592	213	237	283	399
1593	110	133	180	296
1594	109	133	179	296
1595	207	231	277	394
1596	109	133	179	296
1597	181	204	251	367
1598	109	132	179	295
1599	215	234	274	351
1600	133	156	203	320
1601	109	132	179	296
1603	110	133	179	296
1603	160	182	229	346
1604	110	133	179	296
1605	172	195	241	358
1606	110	133	179	296
1606	109	132	179	296
1607	110	133	179	297
1607	182	206	252	368
1608	137	161	206	324
1609	110	133	179	296
1610	109	133	179	296
1610	140	163	209	327
1611	110	133	179	296
1612	172	195	241	358
1613	160	183	230	347
1613	120	144	190	306
1615	110	133	180	296
1616	169	192	239	356
1616	110	133	179	296
1617	110	133	179	296
1618	110	133	179	295
1618	183	206	253	369
1619	109	133	179	296
1620	164	187	233	350
1621	109	133	178	295
1622	109	133	179	296
1622	109	132	179	296
1623	110	133	179	296
1623	112	136	182	299
1624	110	133	180	298
1624	194	218	263	380
1625	123	146	192	309
1627	110	133	179	296
1627	109	132	179	295
1628	134	158	203	320
1629	110	133	179	297
1630	127	150	196	313
1631	109	132	178	295
1632	142	166	212	329
1633	110	133	179	296
1634	110	133	179	299
1635	177	200	246	363
1636	110	133	179	296
1637	110	133	179	296
1638	132	155	201	318
1638	109	133	179	296
1639	110	133	179	298
1640	191	215	261	378
1642	109	133	178	295
1642	110	132	179	296
1643	123	146	192	309
1644	110	133	179	296
1644	231	247	293	412
1645	109	132	179	296
1647	216	240	285	402
1648	110	133	179	296
1648	159	182	228	346
1649	109	133	179	295
1650	186	209	255	372
1651	109	133	178	295
1652	110	132	179	296
1653	213	236	282	399
1653	213	236	283	400
1654	109	132	179	295
1654	156	179	225	344
1655	194	218	264	381
1656	110	133	179	296
1657	109	132	178	296
1658	109	132	178	295
1658	120	143	188	305
1659	109	133	179	298
1659	109	133	179	297
1660	129	152	198	316
1661	110	133	179	296
1662	110	133	179	296
1663	109	132	179	295
1664	109	133	179	296
1665	118	142	187	304
1666	109	133	179	295
1667	113	136	183	299
1668	109	133	179	298
1669	109	133	179	296
1670	110	133	180	297
1671	186	209	255	372
1671	110	133	179	296
1672	109	133	179	296
1673	123	147	192	311
1674	110	133	179	296
1674	109	132	178	295
1675	131	154	200	317
1676	109	133	179	295
1677	181	204	250	367
1678	129	153	198	316
1678	121	144	190	309
1680	109	132	179	296
1680	132	155	201	318
1681	109	132	179	296
1682	109	132	179	296
1682	110	132	180	296
1683	201	224	270	389
1683	166	190	235	354
1684	110	133	179	296
1685	112	133	179	296
1685	190	213	259	376
1686	110	133	179	295
1687	109	132	178	295
1688	131	154	200	319
1689	109	132	179	295
1690	215	237	284	401
1691	109	133	179	296
1692	203	226	272	388
1692	109	132	179	296
1693	109	133	179	298
1693	163	186	231	349
1694	111	134	179	296
1695	109	132	179	295
1695	178	201	248	365
1696	110	133	179	296
1697	109	133	179	296
1698	109	132	179	298
1699	109	133	178	296
1700	153	176	222	339
1701	124	148	193	310
1702	110	133	179	296
1702	210	233	279	396
1703	204	227	273	390
1704	109	133	179	295
1705	217	240	286	403
1706	110	134	179	296
1707	110	132	179	297
1708	111	133	230	299
1708	138	161	208	325
1709	109	133	179	296
1709	109	132	178	296
1710	200	223	269	386
1711	109	133	179	296
1712	134	157	203	320
1713	209	233	278	395
1714	109	132	178	295
1715	110	133	179	295
1716	109	133	179	295
1717	198	221	267	383
1718	114	137	184	301
1719	110	133	179	296
1720	133	157	202	319
1721	110	133	179	296
1721	110	133	178	295
1722	110	133	179	296
1723	214	235	281	345
1724	110	133	179	296
1725	120	143	189	307
1726	110	133	179	296
1727	109	133	179	296
1727	110	133	179	296
1728	110	134	179	296
1729	182	206	252	369
1729	110	133	179	295
1730	136	159	205	321
1731	109	132	178	295
1732	109	132	179	296
1732	109	133	179	296
1733	109	132	179	296
1734	109	133	179	296
1735	110	133	179	296
1735	209	232	279	396
1736	115	138	179	296
1737	110	133	179	296
1738	134	157	204	321
1738	293	317	351	470
1740	109	132	179	296
1741	110	133	179	296
1742	110	133	179	296
1743	109	133	179	295
1744	109	133	178	298
1744	178	200	247	364
1745	191	214	261	378
1746	110	132	179	296
1747	109	132	179	295
1747	125	148	194	311
1748	212	235	281	398
1749	109	133	179	298
1750	109	133	178	296
1750	148	171	217	334
1751	129	152	198	315
1751	110	133	179	296
1752	109	133	178	295
1752	110	132	179	295
1753	168	191	237	356
1754	116	132	178	297
1754	116	133	179	297
1755	127	151	196	314
1756	138	161	207	324
1756	109	132	179	296
1757	216	239	285	402
1758	109	133	178	295
1758	127	149	196	313
1759	110	133	179	295
1760	167	190	236	353
1760	127	151	196	313
1761	109	133	179	296
1762	110	133	179	296
1762	211	234	281	397
1764	109	133	179	296
1764	110	133	179	296
1766	184	207	253	370
1766	109	132	179	296
1767	209	233	279	396
1768	115	132	184	304
1769	110	133	179	296
1769	110	133	179	296
1770	113	136	178	296
1770	199	223	268	386
1771	110	133	179	296
1772	214	238	284	401
1773	162	186	231	348
1774	110	133	179	296
1775	109	132	178	295
1775	156	178	226	343
1776	110	133	179	299
1777	169	192	239	358
1778	205	228	274	391
1779	109	133	178	295
1780	109	133	178	295
1781	109	132	179	296
1781	110	133	179	298
1782	169	193	238	356
1783	109	133	179	296
1783	205	228	274	392
1784	110	133	179	296
1785	169	192	238	355
1786	109	133	179	296
1786	109	133	179	296
1787	140	164	210	327
1788	175	198	244	362
1789	109	132	179	295
1790	109	133	179	295
1791	110	133	180	296
1792	110	133	179	296
1792	109	132	178	297
1793	109	133	178	297
1794	109	133	179	296
1794	110	133	179	296
1795	179	203	248	366
1795	157	180	226	343
1797	110	133	179	297
1798	134	157	203	319
1798	114	137	183	301
1799	110	133	179	296
1801	109	133	179	296
1802	110	133	179	296
1803	183	206	252	369
1804	110	132	179	295
1804	109	133	178	296
1805	109	133	178	295
1806	109	133	179	296
1807	218	241	287	404
1808	109	132	178	295
1808	120	144	190	306
1810	110	133	179	295
1810	137	161	207	324
1811	110	132	179	296
1811	138	161	206	323
1812	110	133	180	296
1812	137	160	206	322
1813	251	270	308	369
1814	32005	32005	32005	32005
1846	420	440	471	471
1847	649	669	700	700
1848	625	645	676	676
1849	420	440	472	472
1850	670	690	724	724
1852	571	591	623	623
1854	474	493	525	525
1855	462	482	513	513
1856	449	468	500	500
1857	639	659	690	690
1858	530	558	585	585
1859	421	441	472	473
1860	659	679	710	710
1861	420	441	472	472
1862	440	460	491	491
1863	513	532	563	563
1864	421	443	471	471
1865	557	580	610	610
1866	672	698	724	724
1867	517	537	567	567
1868	577	597	627	627
1869	420	440	471	471
1870	575	596	627	627
1871	420	439	471	471
1872	582	601	633	633
1873	667	696	719	719
1875	538	559	590	590
1876	477	497	529	529
1876	419	439	470	470
1878	630	650	682	682
1879	420	439	471	471
1880	648	668	701	701
1881	420	441	472	472
1882	419	439	471	471
1883	629	649	681	681
1884	420	439	471	471
1885	491	511	542	542
1886	419	439	471	471
1887	537	556	587	587
1888	1186	1202	1220	1248
1890	460	473	528	566
1890	548	560	615	653
1891	367	379	435	473
1893	496	509	564	602
1894	367	379	434	472
1896	463	479	508	547
1896	367	381	436	473
1897	532	544	601	638
1899	368	379	435	472
1900	509	521	577	615
1901	367	378	434	473
1902	595	608	664	702
1903	421	439	499	541
1904	366	380	435	473
1905	426	438	494	532
1906	368	381	437	473
1907	368	379	434	473
1908	410	422	477	516
1909	366	379	434	472
1909	602	614	670	709
1911	549	560	617	670
1912	537	551	605	643
1913	556	568	623	661
1915	491	503	558	597
1915	441	454	509	546
1917	580	593	648	687
1918	462	472	519	587
1918	602	620	681	749
1920	398	411	466	504
1921	368	379	435	473
1922	417	429	485	523
1923	404	418	474	511
1925	503	516	571	610
1926	373	391	452	522
1927	367	379	435	474
1928	482	495	550	588
1929	366	381	435	474
1930	428	441	496	535
1931	367	379	435	473
1932	584	597	652	690
1933	576	588	647	716
1934	366	380	435	473
1935	377	388	444	483
1936	367	379	435	473
1937	581	594	651	688
1938	440	453	508	546
1939	367	379	434	473
1940	367	379	435	472
1941	374	392	453	521
1943	502	515	570	608
1943	576	588	644	682
1945	458	472	527	565
1945	474	486	542	580
1946	367	378	434	473
1947	539	553	608	646
1949	394	406	462	501
1950	594	595	647	712
1951	489	501	557	595
1952	433	446	501	541
1953	382	394	449	487
1954	368	378	434	473
1955	389	402	456	495
1956	366	379	435	473
1957	544	556	612	650
1958	560	572	627	666
1959	367	379	434	472
1960	458	469	525	565
1961	366	379	434	472
1962	1325	1337	1393	1433
1964	367	378	434	472
1965	472	484	540	578
1967	550	562	618	657
1968	577	590	645	683
1969	366	378	434	473
1970	366	378	434	472
1971	368	380	439	492
1972	402	413	469	508
1973	606	617	673	711
1974	368	379	435	473
1975	589	601	657	696
1976	366	378	434	473
1977	407	419	474	513
1977	480	491	548	586
1979	448	460	516	557
1980	367	379	434	473
1981	501	512	568	606
1982	596	609	664	702
1983	390	402	457	495
1984	367	379	434	472
1985	498	511	567	604
1986	500	512	569	628
1987	489	500	555	612
1988	605	618	673	712
1989	366	379	435	473
1990	487	500	555	593
1990	428	439	495	533
1992	500	512	568	606
1993	384	395	451	489
1994	372	390	448	491
1995	565	577	633	671
1996	366	378	434	472
1997	486	499	555	592
1998	613	625	680	719
1999	366	380	435	474
2000	412	425	480	518
2001	367	380	435	473
2002	550	562	617	673
2003	591	604	660	697
2004	406	419	474	513
2005	510	523	578	616
2005	603	614	670	707
2007	551	563	619	659
2007	500	513	568	607
2009	441	454	510	553
2010	414	428	482	521
2010	441	454	509	547
2011	366	379	435	473
2012	488	500	555	593
2013	418	430	485	523
2015	494	506	562	600
2016	366	379	435	472
2017	599	611	667	705
2019	367	379	435	473
2020	605	616	672	711
2021	366	379	435	472
2022	1000	1000	1000	1000
2023	163	198	239	339
2024	210	234	289	385
2026	153	175	232	329
2027	209	232	288	384
2028	212	235	291	387
2029	243	250	327	389
2029	144	169	223	319
2030	207	232	286	383
2031	144	168	223	319
2032	229	254	304	401
2032	235	260	314	410
2033	227	249	305	401
2034	239	264	317	413
2035	221	246	300	396
2036	144	169	223	321
2038	144	170	223	320
2039	146	169	225	321
2039	144	169	223	319
2040	145	168	223	320
2040	232	255	311	407
2041	145	170	223	320
2042	234	260	314	410
2043	144	169	223	320
2043	218	241	297	394
2044	145	169	224	320
2045	279	293	338	407
2046	213	233	286	382
2046	145	169	223	320
2047	190	212	268	365
2048	219	241	297	393
2050	144	168	223	320
2050	233	256	311	408
2051	249	264	329	389
2052	145	169	224	320
2052	219	242	298	394
2054	144	168	222	319
2054	144	168	223	320
2056	247	272	325	422
2057	146	169	225	320
2058	145	168	223	320
2059	144	169	222	320
2060	144	169	223	319
2061	231	254	310	406
2061	145	169	223	319
2062	208	233	287	386
2063	215	235	294	394
2064	144	169	223	320
2064	145	168	223	321
2066	210	235	289	385
2067	144	169	223	320
2067	289	298	369	429
2068	239	264	317	414
2069	145	169	223	320
2070	144	169	223	319
2070	158	182	237	333
2071	162	184	242	337
2072	145	168	225	320
2073	335	349	414	510
2074	144	169	223	320
2075	145	169	224	320
2076	145	168	223	320
2076	146	169	224	320
2078	148	170	226	323
2078	168	193	246	346
2079	144	169	223	320
2080	262	285	340	437
2080	267	289	346	442
2081	145	169	223	319
2082	144	168	223	320
2082	221	244	300	396
2083	143	168	223	319
2084	145	169	223	324
2084	145	168	223	320
2085	270	294	348	444
2086	144	169	222	319
2087	172	196	251	348
2088	144	168	223	319
2088	198	218	277	376
2089	144	168	223	319
2090	148	172	226	323
2091	144	169	222	319
2092	144	168	223	319
2093	210	233	289	388
2094	144	169	223	319
2095	192	217	271	367
2096	144	169	223	319
2096	144	169	223	319
2097	144	169	223	319
2098	154	178	233	333
2099	144	168	223	319
2100	228	250	307	403
2101	144	169	223	319
2102	143	168	222	319
2103	143	168	222	319
2103	144	168	223	322
2104	144	169	223	321
2105	176	200	255	351
2106	145	169	224	320
2108	144	169	223	319
2108	186	210	264	361
2109	144	169	223	323
2109	144	168	222	321
2110	144	169	222	319
2110	145	169	223	320
2111	144	169	222	318
2112	144	169	223	319
2112	194	217	272	369
2113	188	212	267	366
2114	144	169	223	321
2115	175	199	254	351
2116	145	169	223	319
2117	191	216	267	363
2119	209	234	286	383
2120	153	177	232	331
2120	210	235	289	386
2121	144	169	223	319
2122	196	219	275	372
2124	144	168	223	320
2124	144	168	223	319
2125	167	192	245	345
2126	145	170	223	319
2127	144	168	223	319
2128	215	240	292	389
2128	144	169	223	320
2129	145	169	224	320
2130	246	270	325	424
2131	144	168	223	322
2132	205	229	282	378
2134	144	170	223	319
2134	144	169	222	319
2134	199	223	277	373
2136	199	223	277	374
2137	171	195	249	346
2137	206	230	284	380
2138	223	248	299	396
2140	144	168	223	319
2140	203	227	281	378
2141	144	168	223	320
2142	144	168	223	319
2143	258	283	337	433
2144	144	169	222	319
2145	145	169	224	321
2145	173	197	252	349
2146	143	168	222	319
2146	244	249	327	390
2147	211	236	286	383
2148	143	167	222	319
2148	272	298	350	446
2149	144	169	223	319
2150	236	260	315	411
2151	144	169	223	320
2152	254	270	283	381
2153	209	234	288	384
2154	144	169	223	319
2155	196	221	275	372
2155	195	218	273	370
2156	144	169	222	319
2157	205	229	283	380
2157	214	238	292	389
2158	248	271	326	423
2159	144	168	223	319
2160	201	226	280	376
2162	144	168	223	320
2162	144	168	223	320
2163	182	204	259	355
2164	148	169	227	324
2165	144	168	224	319
2166	144	168	223	319
2167	248	273	323	420
2168	143	170	222	318
2169	173	198	233	332
2170	144	169	222	320
2171	144	168	222	319
2171	143	168	223	318
2172	144	168	222	318
2173	197	221	276	372
2174	144	169	223	323
2175	232	255	311	409
2175	167	189	245	342
2177	154	179	233	329
2178	222	247	301	397
2179	144	169	223	320
2179	144	169	223	321
2180	164	188	242	341
2181	178	202	257	354
2181	144	168	223	319
2182	245	270	324	421
2184	144	170	223	319
2185	144	168	223	319
2186	144	168	222	318
2187	145	169	223	319
2188	205	230	284	380
2189	144	168	223	320
2190	145	169	223	319
2190	162	185	250	337
2191	144	169	223	320
2192	174	199	251	348
2194	145	169	224	320
2194	144	169	223	319
2195	150	175	222	322
2195	197	221	276	375
2196	216	238	295	391
2196	144	168	223	319
2197	229	254	308	404
2198	176	200	255	351
2199	145	168	224	320
2199	145	169	224	319
2200	144	169	228	319
2201	184	209	263	359
2202	145	169	223	320
2203	144	168	222	319
2203	223	248	302	399
2204	144	168	223	320
2205	183	205	262	358
2206	191	215	270	368
2207	204	228	283	379
2207	194	218	272	369
2208	149	173	228	325
2209	144	169	223	321
2210	180	204	259	356
2211	145	169	223	320
2212	144	169	223	319
2213	221	246	299	395
2214	144	169	223	320
2215	151	175	222	325
2216	195	219	273	373
2216	144	169	223	320
2217	165	190	244	340
2218	209	234	289	385
2219	144	169	223	319
2220	249	273	328	428
2221	144	168	222	321
2222	212	237	291	388
2222	220	245	299	396
2223	194	217	273	369
2224	144	169	223	319
2225	193	216	272	368
2225	216	241	294	390
2226	145	169	223	322
2227	195	220	274	370
2228	144	169	223	319
2229	144	169	222	319
2230	230	255	308	405
2232	145	170	223	323
2232	242	266	321	417
2233	266	290	345	442
2235	144	169	223	319
2235	223	248	302	397
2236	144	169	223	320
2237	144	168	222	319
2237	186	210	264	365
2238	160	185	239	339
2240	144	168	223	319
2240	187	211	265	362
2241	144	168	223	319
2242	145	170	223	320
2242	269	293	348	443
2243	177	202	256	356
2243	185	209	264	363
2244	144	169	223	319
2245	203	226	282	378
2246	144	169	223	320
2247	144	168	222	318
2248	160	184	239	336
2249	144	169	222	321
2250	215	238	294	391
2251	144	169	223	319
2252	144	169	223	319
2253	277	302	355	455
2254	225	250	305	401
2255	146	168	224	320
2256	144	168	223	319
2257	221	246	300	397
2258	166	189	245	342
2259	146	170	225	321
2259	146	171	224	319
2260	159	181	238	335
2261	182	205	261	357
2261	144	168	222	319
2262	144	168	222	319
2263	176	198	255	351
2263	144	168	223	320
2264	144	168	222	319
2264	226	251	335	392
2265	290	297	325	428
2266	146	169	225	322
2267	237	261	316	412
2268	196	221	275	371
2269	144	169	222	319
2269	144	168	222	319
2270	194	218	272	369
2271	321	347	399	496
2272	184	208	262	358
2273	238	262	317	413
2274	226	251	305	401
2275	245	269	324	421
2276	144	169	223	319
2277	271	295	350	446
2278	144	168	223	319
2278	214	239	293	390
2279	197	222	275	371
2279	144	168	223	319
2280	153	176	231	327
2281	431	455	509	606
2282	145	169	223	318
2282	154	179	229	326
2283	143	168	222	319
2284	144	169	223	318
2285	254	278	333	429
2286	144	171	223	319
2287	419	445	476	575
2288	144	168	223	320
2289	143	169	222	318
2289	144	168	222	319
2290	268	291	348	444
2290	196	218	275	371
2292	143	168	223	319
2292	145	170	224	324
2293	144	168	223	323
2294	145	170	222	319
2295	143	168	222	318
2295	166	190	245	341
2296	248	271	327	423
2296	144	168	223	319
2297	146	171	224	321
2297	205	230	284	383
2298	273	298	352	449
2299	225	249	303	400
2301	170	191	248	345
2301	144	168	223	319
2302	242	267	321	417
2303	209	232	288	384
2304	260	285	338	435
2306	206	230	285	381
2307	144	169	223	319
2307	212	236	291	387
2308	242	263	321	418
2310	172	197	251	347
2310	216	240	294	391
2311	143	168	222	319
2312	144	169	223	319
2312	230	253	308	405
2313	265	287	343	443
2314	144	169	222	319
2315	236	259	315	411
2316	144	169	223	319
2317	265	290	344	440
2318	208	232	287	383
2319	144	168	223	322
2320	225	249	303	400
2321	144	168	222	319
2322	200	225	279	375
2323	145	168	224	319
2324	145	168	224	320
2324	229	254	307	403
2325	223	245	301	398
2326	144	168	222	319
2327	214	238	291	387
2328	190	215	268	367
2329	144	169	223	319
2330	144	168	223	319
2331	144	168	222	319
2332	144	169	222	319
2333	195	219	274	374
2334	144	169	222	319
2335	144	169	223	319
2336	144	168	222	319
2336	144	168	223	319
2337	143	168	222	319
2338	144	169	222	319
2339	144	169	222	322
2340	148	173	227	323
2340	216	240	295	391
2342	145	170	222	319
2342	163	189	241	338
2343	247	272	325	422
2344	145	169	224	323
2345	270	295	348	444
2345	156	181	234	330
2346	144	169	222	318
2347	243	268	322	418
2348	212	236	290	387
2349	145	169	222	319
2351	271	296	349	449
2351	144	169	222	319
2352	238	263	317	413
2352	153	177	231	328
2353	264	286	343	438
2354	144	169	223	321
2355	177	201	255	351
2356	185	208	264	364
2356	143	168	222	319
2356	144	168	223	320
2358	253	277	330	427
2359	186	210	264	360
2360	144	169	223	319
2361	145	168	223	323
2361	144	169	222	319
2362	198	223	277	373
2364	144	168	223	319
2364	144	169	223	319
2365	214	237	292	389
2365	202	225	281	380
2366	144	169	222	322
2367	251	276	327	423
2368	176	200	254	350
2369	144	168	223	320
2370	247	270	326	422
2371	144	168	223	322
2372	153	176	232	329
2373	253	278	332	429
2374	146	169	225	320
2375	265	287	343	439
2376	145	182	222	319
2377	263	287	342	441
2378	143	168	222	319
2379	186	210	265	362
2379	144	169	223	318
2380	148	173	227	323
2381	200	225	309	366
2382	144	169	222	319
2382	303	326	382	479
2383	175	201	255	351
2383	198	221	277	373
2384	235	260	314	410
2385	245	268	324	420
2387	144	168	222	319
2387	222	246	278	378
2388	220	244	298	395
2389	144	169	222	319
2389	145	168	223	319
2390	273	297	350	446
2391	144	168	222	320
2392	144	168	223	319
2393	143	168	222	318
2394	144	168	223	319
2394	211	235	290	386
2395	149	173	225	321
2396	144	169	223	320
2397	179	203	270	355
2398	253	277	332	428
2399	144	168	222	319
2399	212	234	290	387
2401	276	298	355	451
2402	223	248	302	399
2403	264	288	340	437
2404	144	169	223	319
2405	235	260	313	410
2407	145	169	222	319
2407	226	251	305	401
2408	144	168	222	318
2409	172	197	251	351
2409	144	168	223	323
2410	214	239	293	389
2410	217	242	295	392
2411	145	169	224	320
2413	189	214	268	364
2413	144	168	223	319
2413	143	168	222	328
2414	144	169	222	320
2414	144	169	222	320
2415	144	173	222	319
2416	144	169	223	319
2417	143	169	222	319
2418	170	195	248	345
2419	210	222	246	327
2420	241	266	319	415
2421	151	176	229	326
2421	144	168	222	319
2423	144	169	223	319
2424	144	168	223	319
2424	245	265	364	424
2425	415	427	442	546
2426	144	169	223	319
2427	250	275	329	425
2428	242	267	321	418
2429	144	169	223	320
2430	268	296	347	447
2431	144	169	222	319
2432	213	237	292	389
2433	200	223	278	375
2434	145	170	223	319
2435	145	169	224	320
2436	258	282	337	437
2437	203	227	279	375
2438	248	273	327	424
2439	144	169	223	319
2440	238	262	316	412
2441	187	211	266	362
2442	235	258	314	410
2443	143	168	223	319
2444	144	168	222	319
2445	160	184	239	335
2446	220	244	300	398
2447	144	168	223	320
2447	144	169	223	319
2447	196	220	275	371
2448	222	246	301	397
2449	145	169	223	320
2450	226	248	304	404
2451	148	174	223	323
2451	144	168	223	319
2452	238	261	317	413
2453	146	168	224	321
2454	144	168	223	320
2454	144	168	223	319
2455	272	295	351	451
2457	144	169	223	319
2457	204	228	282	378
2458	226	251	304	401
2460	144	169	223	319
2461	167	191	246	345
2461	144	168	223	322
2462	182	207	261	357
2463	144	168	223	319
2463	256	281	334	431
2465	143	168	222	318
2466	144	169	222	322
2467	145	168	223	319
2468	217	241	296	393
2469	180	203	258	355
2469	144	169	222	320
2470	267	288	345	446
2471	144	169	223	323
2472	144	168	223	319
2473	145	170	222	318
2474	143	169	222	319
2474	144	169	223	321
2475	145	169	224	319
2475	260	283	338	437
2477	144	170	223	321
2477	173	197	252	348
2478	144	169	223	319
2479	145	168	223	320
2479	221	246	300	396
2480	243	267	322	418
2481	144	169	223	323
2483	195	219	273	369
2483	190	215	268	365
2484	144	169	223	319
2485	240	263	319	415
2486	144	168	223	319
2487	241	266	321	417
2489	145	169	223	320
2490	144	168	225	319
2490	267	289	346	442
2491	144	168	223	319
2492	144	169	223	319
2493	161	186	240	337
2494	164	189	243	340
2494	145	169	224	320
2494	196	220	275	371
2495	221	245	300	397
2496	156	179	234	331
2497	144	168	222	318
2498	144	168	223	320
2499	143	168	222	319
2500	144	168	223	319
2501	264	288	342	439
2502	275	299	354	450
2503	186	220	264	361
2504	144	168	222	318
2505	245	270	325	421
2506	164	189	243	339
2506	144	168	222	319
2507	172	197	250	347
2508	250	275	329	426
2509	145	168	223	320
2510	240	264	317	413
2511	143	169	222	319
2512	265	289	343	439
2512	216	239	295	391
2513	299	309	358	423
2514	144	168	223	320
2515	260	284	339	436
2516	143	168	222	319
2517	186	210	265	361
2518	166	190	245	341
2519	145	170	223	320
2520	143	168	222	318
2521	143	168	222	319
2522	144	168	222	318
2523	246	271	325	422
2524	144	169	223	319
2524	144	168	222	319
2525	163	188	242	342
2526	212	237	291	387
2526	144	168	223	319
2527	207	232	286	383
2528	144	168	223	320
2529	144	168	223	319
2530	234	259	313	410
2530	147	172	226	325
2531	144	168	224	321
2532	221	245	300	397
2533	150	174	228	324
2534	144	169	222	319
2535	224	247	303	399
2536	326	349	377	484
2536	144	168	223	319
2537	160	184	238	335
2538	295	319	374	470
2539	176	185	254	351
2539	239	262	318	416
2540	224	248	302	399
2541	248	259	329	388
2542	157	168	235	332
2543	144	168	222	319
2543	248	272	326	423
2544	246	271	326	421
2545	217	240	296	392
2546	144	168	223	323
2547	143	169	222	319
2548	234	259	312	408
2549	145	168	224	320
2549	144	169	223	319
2550	228	253	307	403
2551	265	290	344	441
2552	144	168	223	321
2553	212	236	291	388
2554	193	218	272	368
2554	144	169	223	320
2555	248	273	327	424
2556	157	181	235	332
2556	144	169	223	320
2557	239	263	318	414
2558	243	267	321	418
2559	145	168	224	320
2560	144	170	222	318
2560	143	168	223	322
2562	144	169	223	319
2562	260	285	339	435
2563	144	169	223	319
2563	178	201	257	353
2564	144	168	223	319
2565	143	168	222	320
2566	143	168	223	323
2567	212	236	290	386
2568	181	205	259	356
2569	144	170	223	320
2570	246	271	324	420
2571	144	169	223	319
2572	179	204	258	358
2573	219	244	296	396
2573	170	195	249	346
2575	143	168	222	319
2575	252	276	330	426
2576	144	169	223	319
2577	190	215	269	368
2579	194	216	272	369
2579	143	168	222	319
2580	190	215	265	362
2581	144	169	223	319
2582	245	270	324	420
2582	275	299	354	454
2583	146	171	222	321
2584	173	198	250	347
2585	185	210	264	361
2585	164	188	243	340
2586	211	233	289	386
2587	156	181	235	332
2588	216	240	295	395
2589	144	168	222	319
2590	194	219	272	368
2591	144	168	223	319
2591	143	168	222	318
2592	217	241	296	393
2593	224	248	301	402
2594	144	169	223	323
2594	144	169	222	319
2595	227	252	305	402
2596	144	168	223	319
2597	238	263	317	413
2598	204	229	283	379
2599	144	169	223	323
2600	210	233	289	385
2601	143	168	222	318
2602	144	168	223	319
2602	252	277	331	428
2603	262	287	340	437
2604	144	168	223	322
2604	143	168	222	340
2605	340	366	407	446
2606	476	502	544	581
2607	445	470	512	550
2608	406	435	473	513
2609	293	320	359	399
2610	449	486	515	563
2611	343	368	409	448
2612	293	319	360	398
2612	329	350	392	430
2613	431	458	498	537
2614	293	319	361	398
2615	379	405	445	484
2616	385	411	452	490
2617	292	318	360	398
2617	447	471	520	554
2618	406	432	474	512
2619	292	319	359	398
2621	479	505	547	585
2622	292	319	360	398
2623	423	450	491	529
2624	292	319	360	398
2625	338	380	429	468
2625	421	445	498	526
2626	293	319	362	400
2627	423	449	490	528
2628	321	348	388	427
2630	293	319	360	399
2631	292	319	360	399
2632	473	499	541	579
2632	438	463	505	543
2633	301	326	368	407
2633	334	359	400	439
2635	521	547	590	628
2636	292	319	361	398
2637	369	394	436	474
2638	432	458	503	537
2640	1641	1668	1709	1747
2642	292	318	359	397
2642	452	477	518	556
2643	295	321	362	400
2644	292	319	359	398
2645	401	427	468	506
2646	292	318	360	398
2647	337	363	404	442
2648	391	412	466	500
2648	336	360	400	439
2650	292	318	360	398
2651	292	318	359	397
2652	308	334	376	414
2653	475	501	543	581
2654	374	401	442	480
2654	293	319	360	398
2655	473	486	528	575
2657	412	438	480	517
2658	433	459	500	538
2659	292	319	360	398
2659	492	518	559	598
2661	437	463	505	544
2662	425	442	483	526
2663	354	381	421	462
2664	451	477	518	557
2665	297	323	365	403
2666	292	318	360	398
2667	292	322	360	416
2667	316	343	384	422
2668	512	528	612	648
2669	492	517	558	596
2670	425	452	493	531
2672	293	318	360	398
2673	519	545	585	624
2673	442	469	510	548
2675	506	532	574	612
2676	322	348	390	428
2677	345	374	411	471
2678	321	348	389	428
2680	408	434	475	513
2681	313	338	380	418
2681	299	319	361	400
2682	292	318	360	398
2683	412	425	466	513
2684	462	475	516	564
2686	520	533	575	622
2687	348	361	401	444
2688	366	392	432	471
2689	292	318	360	398
2690	395	408	450	497
2692	306	319	360	408
2693	516	529	569	617
2694	305	318	360	402
2695	444	471	511	550
2696	450	476	518	556
2697	293	319	361	399
2697	329	355	396	434
2699	451	477	518	557
2699	467	492	533	572
2700	371	397	439	477
2701	297	323	364	402
2702	406	424	464	507
2703	292	319	360	400
2704	293	318	360	398
2705	305	330	372	410
2705	495	519	561	600
2706	292	318	360	398
2707	292	319	359	398
2707	409	436	476	514
2708	437	464	503	542
2710	392	418	459	499
2711	485	510	552	594
2711	292	320	360	398
2712	381	407	449	487
2713	350	375	417	456
2713	322	348	388	427
2714	353	380	421	459
2715	446	472	514	552
2716	292	318	360	398
2717	344	370	411	458
2719	394	419	461	500
2720	292	321	360	399
2721	292	319	360	398
2722	517	542	584	622
2723	375	401	442	481
2724	293	320	359	403
2725	450	475	516	555
2726	292	319	361	398
2728	347	373	415	454
2728	502	528	569	608
2730	362	388	429	467
2731	293	318	360	407
2732	422	447	489	536
2733	496	523	564	602
2734	292	318	360	398
2735	470	496	537	575
2736	293	319	360	398
2737	391	417	459	497
2738	367	380	422	469
2739	306	319	360	407
2740	318	332	373	420
2741	396	409	451	498
2742	306	319	361	408
2742	383	396	439	485
2744	338	365	407	444
2744	293	320	360	399
2745	318	344	386	433
2746	360	387	428	466
2747	396	422	463	501
2748	504	530	571	610
2749	292	318	359	398
2749	460	486	528	566
2750	517	542	583	622
2751	294	320	362	402
2752	375	402	443	481
2753	368	393	434	473
2754	292	319	359	398
2754	293	319	359	398
2756	426	452	493	531
2757	293	318	360	398
2758	335	362	402	441
2758	350	363	404	451
2760	293	318	360	398
2761	293	318	360	398
2762	293	319	360	399
2763	493	520	562	599
2764	337	364	405	443
2765	345	372	413	453
2766	310	337	378	416
2767	293	318	360	398
2768	511	536	577	616
2769	293	318	360	398
2770	406	432	474	512
2771	293	319	360	398
2772	571	625	672	717
2773	504	529	570	610
2775	343	370	410	449
2776	359	385	426	464
2777	317	343	385	423
2778	479	505	545	584
2779	497	523	564	602
2780	381	407	449	487
2780	353	380	420	458
2781	292	319	360	398
2782	448	475	516	554
2783	315	341	383	421
2784	292	318	360	399
2785	400	426	468	506
2787	293	318	359	398
2788	448	475	517	555
2789	338	364	406	444
2790	446	472	513	551
2791	293	320	360	398
2792	344	370	412	450
2794	1495	1524	1562	1600
2796	428	454	496	533
2797	475	502	543	581
2797	294	320	362	400
2798	382	408	449	488
2799	471	498	538	576
2801	516	542	583	622
2802	431	457	499	537
2803	354	380	421	459
2805	332	359	401	439
2806	318	345	386	424
2807	343	370	411	449
2808	372	398	439	477
2809	306	319	359	408
2810	377	404	444	482
2811	293	318	360	399
2812	392	419	459	497
2813	307	335	375	413
2814	292	318	360	399
2815	418	445	487	524
2815	516	542	583	623
2817	347	373	413	452
2818	380	407	448	486
2819	292	318	361	398
2820	479	506	547	585
2821	292	319	360	398
2822	312	329	412	448
2823	370	399	438	497
2823	353	379	424	463
2824	292	318	360	398
2825	1000	1000	1000	1000
2827	368	376	415	495
2828	225	233	272	352
2828	309	325	379	438
2829	226	235	273	353
2830	291	298	338	418
2831	226	233	272	352
2832	225	233	273	352
2833	303	310	350	429
2833	316	323	362	442
2834	226	233	272	352
2835	331	339	383	474
2836	225	232	272	352
2837	297	305	343	423
2838	296	303	343	423
2839	225	232	271	351
2840	358	364	403	483
2841	254	293	326	390
2842	239	247	286	365
2843	331	337	375	455
2844	225	233	273	353
2845	329	336	375	455
2847	346	354	393	473
2847	321	329	368	448
2849	225	233	272	351
2850	323	331	371	450
2851	305	312	350	429
2852	225	233	272	352
2852	296	304	343	423
2853	226	235	276	353
2854	225	233	272	352
2854	224	232	271	351
2856	310	318	357	436
2857	224	232	273	352
2858	224	232	272	351
2858	289	300	315	410
2860	267	275	315	394
2860	376	382	422	501
2862	225	232	272	352
2862	272	280	319	400
2863	335	342	382	461
2864	227	232	271	351
2866	293	301	341	441
2867	225	233	272	352
2867	280	289	328	408
2868	225	233	272	352
2869	225	233	272	352
2870	355	364	403	483
2871	225	234	273	353
2872	246	252	292	372
2874	224	233	273	352
2874	225	233	272	352
2875	254	262	301	381
2876	224	232	272	352
2877	225	232	271	351
2878	358	367	406	506
2878	251	259	298	398
2880	369	377	417	497
2880	281	292	331	411
2882	292	299	339	419
2882	348	356	396	475
2883	226	233	271	352
2884	225	233	272	372
2885	285	293	333	413
2886	332	339	378	458
2887	224	232	273	352
2888	226	233	271	352
2889	225	233	272	352
2889	225	232	272	351
2890	327	335	374	474
2892	225	232	272	352
2892	241	249	287	367
2893	225	232	271	352
2894	225	233	272	352
2895	288	296	333	413
2896	226	233	272	352
2897	226	232	272	352
2898	225	233	272	352
2899	226	232	272	352
2900	225	233	273	352
2901	226	233	272	352
2902	376	383	423	502
2903	369	385	426	507
2903	271	279	318	398
2904	225	232	272	351
2905	377	385	425	504
2906	225	233	273	353
2906	225	233	273	352
2907	357	365	405	484
2908	225	233	273	352
2909	262	301	325	409
2910	224	232	272	351
2911	225	233	272	351
2912	226	233	273	352
2913	227	232	271	352
2914	224	233	272	352
2914	309	316	356	436
2916	319	327	367	446
2916	224	233	271	351
2917	291	299	338	419
2918	225	234	275	352
2919	225	233	273	353
2920	225	233	272	351
2921	224	235	272	351
2922	291	299	338	418
2923	356	365	404	484
2923	296	303	343	422
2924	225	234	273	353
2925	254	264	303	383
2926	225	233	273	353
2927	225	233	273	353
2928	373	381	420	500
2929	226	233	272	352
2929	225	232	272	352
2930	359	367	406	486
2931	225	233	272	352
2932	224	232	272	352
2933	340	347	387	467
2934	225	232	271	351
2935	225	233	273	353
2936	368	376	415	495
2936	225	233	272	352
2937	293	301	340	420
2938	226	232	272	351
2939	275	304	370	414
2939	332	340	379	459
2940	309	317	357	437
2941	226	232	272	351
2941	225	232	271	351
2942	363	370	409	488
2943	317	325	365	444
2944	224	232	272	352
2944	225	232	272	352
2945	284	292	338	431
2946	224	234	273	353
2948	297	306	345	425
2949	225	233	272	352
2950	365	374	413	493
2951	225	233	273	372
2952	225	234	273	353
2953	253	262	301	381
2954	225	234	274	353
2955	245	253	293	373
2956	224	233	272	352
2957	254	293	329	374
2958	279	287	326	405
2959	224	232	272	352
2960	224	233	273	353
2961	265	272	312	392
2961	224	232	271	352
2962	265	273	313	392
2963	480	497	544	625
2964	225	234	273	352
2964	225	232	273	352
2965	275	285	324	404
2966	225	233	272	353
2967	226	234	274	354
2968	368	376	415	494
2970	224	232	272	351
2970	371	378	419	498
2971	224	233	272	353
2972	356	364	404	483
2973	224	234	276	351
2974	225	232	272	352
2974	225	233	271	352
2975	228	236	275	355
2976	235	246	272	353
2977	279	287	326	406
2978	266	273	312	392
2980	353	361	400	480
2981	224	232	272	352
2982	225	232	272	351
2982	252	260	300	380
2983	361	369	409	489
2984	225	232	271	352
2985	261	268	308	387
2986	300	308	346	426
2987	224	233	273	353
2987	369	377	417	497
2988	358	365	405	485
2989	227	233	272	352
2990	250	258	297	377
2991	265	272	311	391
2992	226	233	273	352
2993	225	232	272	372
2993	282	290	329	409
2994	226	233	272	352
2996	325	333	372	452
2997	355	363	402	482
2998	265	272	311	391
2999	226	234	272	352
3000	304	311	350	430
3001	308	315	355	435
3001	224	233	273	353
3002	325	333	374	453
3003	224	232	271	351
3004	225	234	273	353
3005	364	371	410	490
3006	264	271	311	390
3007	225	232	271	351
3008	347	355	394	474
3008	260	268	308	388
3009	225	234	273	352
3010	362	370	410	510
3011	225	233	272	372
3012	326	334	374	454
3013	350	361	400	480
3014	225	233	272	351
3014	333	341	380	461
3015	347	354	394	475
3016	225	233	272	352
3017	386	396	438	532
3018	224	232	272	352
3019	225	232	271	351
3020	267	274	313	393
3021	321	327	367	447
3022	225	232	272	351
3023	225	232	272	371
3024	225	232	271	351
3025	315	323	362	442
3026	225	232	272	352
3027	293	301	340	420
3028	302	310	350	429
3029	225	232	272	351
3030	353	361	400	480
3031	225	232	272	352
3032	226	233	273	352
3033	257	264	303	383
3034	224	233	272	351
3035	228	236	275	355
3036	266	303	370	414
3037	243	248	287	367
3038	228	236	275	355
3039	224	232	272	352
3039	226	233	272	353
3040	306	315	355	434
3041	337	345	385	464
3042	226	233	272	352
3043	356	367	396	476
3044	225	233	272	352
3045	225	232	272	351
3046	226	233	271	351
3047	355	361	401	481
3048	294	302	341	421
3049	225	232	271	371
3049	226	232	272	352
3050	283	290	330	409
3051	224	233	272	352
3052	226	233	272	352
3053	316	323	362	441
3054	225	232	271	351
3055	237	241	280	379
3056	225	232	272	351
3057	225	232	271	351
3058	333	341	380	460
3059	225	233	272	352
3060	230	239	278	358
3060	252	259	297	377
3061	226	234	274	353
3062	225	232	271	351
3063	225	232	271	351
3064	226	233	272	352
3065	231	233	272	351
3066	224	232	272	352
3066	224	232	272	352
3067	224	232	272	372
3068	224	232	272	352
3069	225	232	272	352
3070	342	352	392	471
3071	226	232	272	351
3072	224	232	272	352
3073	276	304	369	414
3074	225	232	272	351
3075	324	331	371	451
3076	364	372	411	491
3077	381	389	428	509
3078	225	232	272	352
3079	225	233	272	371
3080	374	382	420	501
3081	225	233	273	353
3081	225	232	272	352
3082	237	245	284	364
3083	225	233	273	352
3084	225	232	271	351
3085	262	269	308	388
3086	226	232	273	352
3087	266	274	313	393
3088	377	384	423	503
3089	227	234	272	351
3090	322	329	369	449
3091	225	232	271	351
3092	301	309	348	429
3093	334	340	379	459
3094	231	239	273	353
3095	352	359	398	478
3096	225	234	273	353
3097	225	233	272	352
3098	288	294	334	413
3099	225	233	272	351
3100	317	325	365	445
3101	225	232	271	351
3102	377	385	425	504
3103	360	368	407	488
3104	230	239	280	372
3105	224	232	272	352
3106	225	233	272	351
3106	225	233	272	352
3107	285	292	332	412
3108	232	240	279	359
3108	283	290	329	413
3109	224	232	272	352
3110	261	268	362	406
3111	298	305	345	425
3111	225	232	272	352
3112	224	232	272	352
3113	374	381	421	501
3114	225	232	272	352
3115	295	302	342	422
3116	245	255	294	374
3117	372	380	419	499
3118	339	346	386	465
3119	224	233	273	352
3120	226	233	273	353
3120	322	330	369	450
3121	225	232	272	352
3122	225	232	272	352
3123	229	236	276	355
3124	225	233	271	352
3124	225	233	272	353
3125	290	298	337	418
3126	226	234	273	372
3127	345	353	392	472
3128	225	232	272	352
3129	227	233	272	351
3129	368	375	414	494
3131	225	232	271	351
3132	348	355	395	494
3133	226	233	272	371
3134	225	232	272	352
3135	225	232	271	352
3136	263	270	309	389
3136	225	232	272	352
3138	225	233	271	351
3139	225	233	273	352
3140	270	278	318	397
3140	307	314	353	433
3141	225	232	271	352
3142	349	357	396	476
3142	287	293	332	412
3144	226	234	273	353
3144	225	232	272	352
3145	339	348	387	487
3147	226	233	273	352
3148	225	233	272	352
3149	224	233	272	352
3150	374	382	421	501
3151	236	245	283	383
3152	322	329	368	449
3153	224	231	271	351
3154	225	233	273	353
3155	329	335	375	455
3156	244	252	291	371
3157	362	369	409	488
3157	290	297	337	436
3158	272	280	319	399
3159	225	232	272	352
3160	302	310	350	430
3160	328	336	375	455
3161	225	232	271	352
3162	224	232	272	352
3163	236	247	273	355
3164	224	232	272	352
3165	225	232	272	352
3166	380	388	427	507
3166	226	234	273	354
3167	264	272	312	392
3168	225	232	272	352
3169	224	234	274	354
3170	267	273	312	392
3171	225	233	272	352
3172	225	232	272	351
3173	225	232	271	351
3174	225	232	273	352
3175	379	388	482	528
3176	224	232	272	351
3177	226	233	272	353
3177	373	380	420	500
3178	224	232	272	352
3179	227	233	272	352
3179	225	233	273	352
3180	349	359	398	477
3181	227	235	274	355
3181	225	233	272	352
3182	242	250	289	369
3183	365	372	411	491
3184	224	232	272	352
3184	225	233	272	352
3186	262	270	310	389
3186	224	232	271	351
3187	381	392	429	529
3188	224	235	272	351
3189	225	233	272	352
3190	225	232	272	352
3191	224	232	272	352
3192	346	354	393	474
3193	224	232	271	351
3194	225	232	272	352
3195	323	331	370	450
3196	287	295	334	414
3196	225	232	272	352
3197	357	364	404	484
3198	225	234	273	353
3198	243	249	289	369
3199	225	233	272	352
3200	265	276	317	412
3202	226	233	272	353
3203	226	232	273	352
3204	225	233	272	352
3204	224	232	272	351
3204	312	320	360	441
3205	238	253	340	385
3206	435	464	492	573
3207	226	232	271	351
3207	231	239	278	359
3209	225	232	271	352
3209	225	232	272	352
3210	265	273	312	392
3211	225	233	272	352
3211	225	233	273	372
3212	350	357	396	476
3214	225	233	272	352
3215	258	265	305	386
3215	226	233	272	352
3216	225	232	272	353
3217	225	240	271	351
3218	225	232	272	371
3219	225	232	271	352
3219	225	233	272	352
3221	317	324	363	443
3222	297	304	344	423
3222	278	286	325	404
3223	286	293	332	412
3224	291	294	334	413
3225	225	232	272	352
3226	355	362	401	481
3227	345	353	392	471
3229	226	235	274	354
3230	224	232	271	351
3230	463	497	565	608
3231	224	233	272	351
3232	227	234	274	353
3233	352	358	398	478
3234	226	233	272	352
3235	377	385	424	504
3236	225	232	271	351
3237	225	231	271	351
3238	244	257	294	385
3239	225	232	272	351
3240	353	357	396	477
3241	225	233	272	352
3242	227	232	271	351
3243	266	302	369	414
3244	363	399	450	528
3245	225	234	273	353
3246	309	316	355	435
3247	352	359	399	479
3248	225	232	271	351
3249	225	232	272	351
3249	364	371	410	490
3250	271	279	318	398
3251	225	233	272	353
3252	225	233	272	352
3252	376	384	423	503
3253	355	363	402	483
3254	316	323	363	443
3255	278	286	326	405
3256	225	232	272	352
3257	342	351	390	470
3258	334	341	381	461
3260	224	231	271	351
3260	233	242	282	362
3261	257	265	305	404
3262	224	234	273	352
3263	295	302	339	418
3264	334	341	381	461
3265	232	239	279	359
3266	225	232	272	352
3267	225	233	272	372
3268	250	257	297	377
3269	224	232	272	351
3270	357	366	405	485
3271	225	232	272	352
3273	225	232	271	351
3274	225	232	271	352
3275	225	232	272	351
3276	287	295	335	414
3276	225	231	271	351
3277	224	232	272	352
3278	225	233	272	352
3279	229	233	272	364
3280	225	233	272	352
3281	359	367	407	487
3282	225	234	273	353
3282	361	368	406	487
3283	291	299	338	418
3285	283	291	330	411
3286	243	251	291	390
3287	291	299	338	418
3288	226	232	272	352
3289	224	232	271	351
3289	225	232	272	352
3290	347	353	392	472
3291	225	233	273	352
3292	224	233	272	372
3293	331	339	379	458
3294	225	233	272	352
3294	224	233	272	352
3295	345	354	393	473
3296	225	232	272	351
3297	253	260	299	379
3298	225	234	275	352
3298	277	285	324	404
3300	225	233	272	352
3301	225	232	271	351
3302	261	270	309	389
3304	255	301	344	404
3305	224	233	272	352
3306	299	306	346	426
3307	226	232	271	351
3307	317	324	363	443
3308	233	240	280	360
3309	224	234	272	352
3309	322	331	370	450
3311	242	250	289	369
3312	226	233	273	352
3312	325	334	373	453
3313	278	286	326	405
3314	224	232	272	352
3315	227	233	272	352
3316	226	233	272	371
3317	248	255	294	374
3319	225	233	272	352
3319	225	233	272	352
3320	224	232	272	352
3321	225	232	271	351
3321	225	234	273	352
3322	331	342	378	478
3324	225	231	271	351
3324	340	347	387	466
3326	325	333	373	452
3327	310	317	357	437
3329	227	235	274	354
3329	224	233	271	352
3330	224	233	272	352
3330	348	357	397	477
3331	224	232	272	352
3332	233	240	279	360
3333	225	234	273	353
3333	268	276	316	396
3334	224	232	272	352
3334	340	342	381	461
3336	274	281	321	401
3337	329	338	377	457
3337	271	278	317	397
3338	225	232	271	351
3339	226	233	272	352
3340	266	273	311	391
3341	276	304	369	414
3342	271	279	317	397
3343	262	270	310	390
3344	224	232	272	352
3344	225	233	272	352
3345	225	232	272	351
3346	224	233	273	352
3347	225	232	272	373
3347	329	336	375	475
3348	369	377	417	496
3349	225	233	272	352
3350	242	249	289	368
3351	225	232	271	351
3352	225	232	272	351
3352	333	340	380	460
3354	225	232	272	371
3355	225	232	272	352
3355	285	293	333	412
3356	224	232	272	351
3357	224	233	272	352
3358	227	234	274	354
3359	254	293	329	390
3360	224	232	271	351
3361	230	239	277	359
3362	227	235	275	355
3363	225	232	272	351
3363	317	325	365	445
3365	371	379	419	498
3366	224	233	273	353
3367	372	380	419	499
3368	292	300	339	418
3369	225	232	272	351
3370	225	233	272	352
3371	226	233	272	352
3371	225	233	272	352
3372	345	352	391	471
3374	225	233	271	352
3374	225	232	272	352
3375	301	311	350	430
3376	225	232	271	351
3377	352	361	400	480
3378	354	361	409	486
3379	225	236	276	356
3380	360	367	407	486
3380	366	374	413	493
3382	225	232	272	351
3383	225	233	272	352
3384	225	233	272	351
3385	225	233	274	354
3386	271	278	319	397
3386	226	233	272	351
3387	348	355	395	475
3389	224	232	272	351
3390	225	232	272	351
3391	328	336	376	455
3391	225	233	272	352
3393	225	232	271	352
3393	333	340	379	458
3394	225	233	273	353
3395	319	326	365	465
3396	250	260	299	399
3396	224	233	272	352
3398	225	233	273	353
3398	348	356	396	475
3399	354	362	401	481
3401	224	232	272	371
3402	224	232	271	351
3402	327	335	375	455
3403	238	246	285	365
3404	328	336	375	454
3405	249	259	298	378
3407	259	267	306	386
3407	270	276	315	395
3408	255	262	302	381
3409	225	233	272	351
3411	308	316	355	436
3412	225	232	272	352
3412	283	290	329	409
3413	236	242	282	381
3414	224	232	272	372
3415	343	351	390	470
3416	226	232	271	352
3418	301	310	350	430
3419	225	233	272	352
3420	336	344	383	483
3422	226	232	271	351
3423	226	232	272	352
3424	225	232	271	351
3425	376	384	423	504
3426	225	233	272	372
3426	226	233	272	372
3427	225	233	276	351
3428	224	233	272	351
3429	225	233	271	352
3430	305	314	353	433
3431	287	294	334	414
3432	225	243	272	352
3433	225	232	271	351
3433	226	232	271	352
3434	225	233	272	352
3434	225	234	274	353
3436	328	335	375	455
3437	324	332	371	451
3437	301	337	404	448
3439	226	234	271	353
3440	276	283	322	402
3440	328	335	373	453
3441	225	232	272	351
3442	366	373	412	492
3442	248	256	296	375
3443	463	486	528	610
3445	226	233	271	351
3446	253	261	300	380
3447	225	232	272	352
3448	318	327	366	446
3449	225	231	271	351
3450	224	233	272	354
3451	226	232	272	352
3452	224	234	273	353
3453	304	311	350	430
3454	225	233	272	352
3455	291	299	338	418
3456	230	240	277	357
3456	225	232	272	351
3457	225	232	272	352
3458	224	233	272	352
3459	225	232	272	352
3460	237	244	284	363
3461	310	318	357	437
3462	293	300	339	419
3462	324	330	370	450
3463	294	302	341	420
3464	224	233	272	353
3465	269	277	317	396
3466	225	232	272	352
3467	229	237	276	356
3468	225	233	272	372
3468	233	240	279	358
3469	225	232	272	352
3470	291	298	337	417
3471	226	232	271	351
3472	225	233	271	351
3472	234	241	280	360
3473	417	446	512	556
3475	281	289	328	407
3475	361	370	409	489
3476	224	232	271	351
3477	253	261	300	380
3478	225	232	272	352
3479	224	233	272	351
3479	225	232	272	372
3480	364	372	412	491
3481	304	311	351	431
3482	224	233	272	352
3483	225	232	272	352
3484	226	233	273	353
3485	230	237	272	352
3486	224	232	271	371
3486	225	232	272	351
3487	352	361	400	480
3488	224	232	272	352
3488	267	275	314	394
3489	224	233	272	352
3490	236	244	283	363
3491	499	505	544	624
3492	225	233	272	352
3492	370	377	417	497
3493	350	360	399	479
3494	224	233	273	352
3496	304	312	351	431
3496	225	233	272	352
3497	348	365	422	477
3497	375	382	421	501
3498	299	307	346	426
3499	224	232	272	352
3500	359	367	406	485
3501	225	232	272	351
3502	246	254	293	373
3503	295	308	346	437
3505	225	232	271	352
3505	253	261	300	380
3506	225	232	272	351
3507	227	233	272	351
3508	374	382	421	501
3509	224	233	273	352
3510	285	292	332	412
3511	268	277	316	396
3512	225	232	271	351
3513	225	232	272	352
3514	225	232	272	352
3515	320	328	368	448
3517	333	340	380	459
3517	313	322	361	441
3518	285	293	333	412
3520	224	232	271	352
3520	256	263	302	382
3521	225	234	273	352
3522	335	344	383	463
3522	378	387	426	506
3524	225	233	272	352
3524	225	232	271	351
3525	359	366	405	485
3526	224	232	271	351
3527	365	373	413	492
3528	298	306	345	425
3529	224	232	271	351
3530	360	368	407	487
3531	225	233	272	353
3532	327	335	374	455
3532	295	303	342	422
3533	241	249	288	388
3534	224	232	272	352
3535	224	232	272	352
3535	286	294	333	412
3536	299	307	346	426
3537	336	344	384	464
3537	306	315	355	435
3538	225	232	271	351
3539	225	232	272	352
3540	225	232	271	351
3540	275	282	322	401
3542	225	233	272	352
3543	225	233	273	352
3543	247	255	294	374
3544	224	233	272	351
3545	339	347	386	467
3546	224	233	273	371
3547	329	337	376	456
3548	225	234	273	353
3549	225	232	272	351
3549	225	233	272	352
3550	311	320	359	439
3550	330	339	378	458
3551	224	232	271	351
3553	225	233	272	352
3553	225	232	271	352
3554	225	233	272	352
3555	276	283	322	402
3556	226	233	271	352
3558	225	232	272	351
3558	299	307	346	446
3559	224	233	272	352
3560	368	375	414	495
3561	225	233	272	351
3562	318	326	365	446
3563	309	317	356	436
3564	225	233	272	352
3565	352	359	401	477
3567	369	377	416	496
3568	225	232	271	351
3569	224	232	272	352
3569	224	233	273	353
3570	297	304	343	423
3571	445	480	547	590
3571	225	232	271	351
3572	263	270	310	390
3573	267	275	315	395
3574	225	233	272	352
3575	226	233	273	352
3575	333	340	379	460
3577	298	306	345	425
3577	281	318	383	424
3578	349	356	395	475
3579	224	233	272	352
3580	338	344	383	463
3581	225	233	273	352
3583	224	232	271	351
3583	372	379	418	518
3584	225	232	272	351
3585	355	376	442	517


==> data/throughput-bench0-0.txt <==
clientsPerZone	clientsTotal	ftl 	bftsmart	aware6	   aware3
1	            21	         0.06778	0.002700	0.004244	 0.006917
10	            210	         0.65389    0.27400     0.42409	     0.69790
15	            315          0.96299    0.41000     0.62720      1.03933
30	            630          2.00439    0.81527     1.23369      2.05452
60          	1260	     3.87896	1.60993	    2.39925	     4.00266
100	            2100	     5.88646	2.58114 	3.81386	     6.29725
120	            2520	     6.73972	2.58371	    3.95783	     7.08596
150	            3150	     7.08580	2.57691	    3.94473	     7.53581

